Fast simulation of detector effects in Rivet

We describe the design and implementation of detector-bias emulation in the Rivet MC event analysis system. Implemented using C++ efficiency and kinematic smearing functors, it allows detector effects to be specified within an analysis routine, customised to the exact phase-space and reconstruction working points of the analysis. A set of standard detector functions for the physics objects of Runs 1 and 2 of the ATLAS and CMS experiments is also provided. Finally, as jet substructure is an important class of physics observable usually considered to require an explicit detector simulation, we demonstrate that a smearing approach, tuned to available substructure data and implemented in Rivet, can accurately reproduce jet-structure biases observed by ATLAS.

==> delphescmp/bjets_eta.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_eta
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_eta
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_eta
LegendXPos=0.1
XLabel=Pseudorapidity, $|\eta|$
YLabel=$\mathrm{d}n/\mathrm{d}|\eta|$
LegendYPos=0.7
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_eta
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_eta
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	4.612000e+04	6.791171e+02	6.791171e+02
1.000000e-01	2.000000e-01	4.692000e+04	6.849818e+02	6.849818e+02
2.000000e-01	3.000000e-01	4.655000e+04	6.822756e+02	6.822756e+02
3.000000e-01	4.000000e-01	4.630000e+04	6.804410e+02	6.804410e+02
4.000000e-01	5.000000e-01	4.583000e+04	6.769786e+02	6.769786e+02
5.000000e-01	6.000000e-01	4.332000e+04	6.581793e+02	6.581793e+02
6.000000e-01	7.000000e-01	4.270000e+04	6.534524e+02	6.534524e+02
7.000000e-01	8.000000e-01	4.258000e+04	6.525335e+02	6.525335e+02
8.000000e-01	9.000000e-01	4.109000e+04	6.410148e+02	6.410148e+02
9.000000e-01	1.000000e+00	4.063000e+04	6.374167e+02	6.374167e+02
1.000000e+00	1.100000e+00	3.750000e+04	6.123724e+02	6.123724e+02
1.100000e+00	1.200000e+00	3.699000e+04	6.081940e+02	6.081940e+02
1.200000e+00	1.300000e+00	3.437000e+04	5.862593e+02	5.862593e+02
1.300000e+00	1.400000e+00	3.327000e+04	5.768015e+02	5.768015e+02
1.400000e+00	1.500000e+00	3.252000e+04	5.702631e+02	5.702631e+02
1.500000e+00	1.600000e+00	3.050000e+04	5.522681e+02	5.522681e+02
1.600000e+00	1.700000e+00	2.905000e+04	5.389805e+02	5.389805e+02
1.700000e+00	1.800000e+00	2.689000e+04	5.185557e+02	5.185557e+02
1.800000e+00	1.900000e+00	2.435000e+04	4.934572e+02	4.934572e+02
1.900000e+00	2.000000e+00	2.271000e+04	4.765501e+02	4.765501e+02
2.000000e+00	2.100000e+00	2.143000e+04	4.629255e+02	4.629255e+02
2.100000e+00	2.200000e+00	2.019000e+04	4.493328e+02	4.493328e+02
2.200000e+00	2.300000e+00	1.810000e+04	4.254409e+02	4.254409e+02
2.300000e+00	2.400000e+00	1.523000e+04	3.902563e+02	3.902563e+02
2.400000e+00	2.500000e+00	1.494000e+04	3.865230e+02	3.865230e+02
2.500000e+00	2.600000e+00	1.300000e+04	3.605551e+02	3.605551e+02
2.600000e+00	2.700000e+00	1.206000e+04	3.472751e+02	3.472751e+02
2.700000e+00	2.800000e+00	1.006000e+04	3.171750e+02	3.171750e+02
2.800000e+00	2.900000e+00	8.540000e+03	2.922328e+02	2.922328e+02
2.900000e+00	3.000000e+00	7.110000e+03	2.666458e+02	2.666458e+02
3.000000e+00	3.100000e+00	6.510000e+03	2.551470e+02	2.551470e+02
3.100000e+00	3.200000e+00	5.580000e+03	2.362202e+02	2.362202e+02
3.200000e+00	3.300000e+00	4.710000e+03	2.170253e+02	2.170253e+02
3.300000e+00	3.400000e+00	4.180000e+03	2.044505e+02	2.044505e+02
3.400000e+00	3.500000e+00	3.420000e+03	1.849324e+02	1.849324e+02
3.500000e+00	3.600000e+00	2.930000e+03	1.711724e+02	1.711724e+02
3.600000e+00	3.700000e+00	2.030000e+03	1.424781e+02	1.424781e+02
3.700000e+00	3.800000e+00	1.980000e+03	1.407125e+02	1.407125e+02
3.800000e+00	3.900000e+00	1.460000e+03	1.208305e+02	1.208305e+02
3.900000e+00	4.000000e+00	1.280000e+03	1.131371e+02	1.131371e+02
4.000000e+00	4.100000e+00	9.400000e+02	9.695360e+01	9.695360e+01
4.100000e+00	4.200000e+00	6.600000e+02	8.124038e+01	8.124038e+01
4.200000e+00	4.300000e+00	7.000000e+02	8.366600e+01	8.366600e+01
4.300000e+00	4.400000e+00	5.800000e+02	7.615773e+01	7.615773e+01
4.400000e+00	4.500000e+00	3.100000e+02	5.567764e+01	5.567764e+01
4.500000e+00	4.600000e+00	2.400000e+02	4.898979e+01	4.898979e+01
4.600000e+00	4.700000e+00	2.200000e+02	4.690416e+01	4.690416e+01
4.700000e+00	4.800000e+00	1.000000e+02	3.162278e+01	3.162278e+01
4.800000e+00	4.900000e+00	1.300000e+02	3.605551e+01	3.605551e+01
4.900000e+00	5.000000e+00	6.000000e+01	2.449490e+01	2.449490e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_eta
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_eta
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.345000e+04	5.783597e+02	5.783597e+02
1.000000e-01	2.000000e-01	3.400000e+04	5.830952e+02	5.830952e+02
2.000000e-01	3.000000e-01	3.384000e+04	5.817216e+02	5.817216e+02
3.000000e-01	4.000000e-01	3.400000e+04	5.830952e+02	5.830952e+02
4.000000e-01	5.000000e-01	3.365000e+04	5.800862e+02	5.800862e+02
5.000000e-01	6.000000e-01	3.203000e+04	5.659505e+02	5.659505e+02
6.000000e-01	7.000000e-01	3.118000e+04	5.583905e+02	5.583905e+02
7.000000e-01	8.000000e-01	3.114000e+04	5.580323e+02	5.580323e+02
8.000000e-01	9.000000e-01	2.986000e+04	5.464430e+02	5.464430e+02
9.000000e-01	1.000000e+00	2.948000e+04	5.429549e+02	5.429549e+02
1.000000e+00	1.100000e+00	2.769000e+04	5.262129e+02	5.262129e+02
1.100000e+00	1.200000e+00	2.748000e+04	5.242137e+02	5.242137e+02
1.200000e+00	1.300000e+00	2.528000e+04	5.027922e+02	5.027922e+02
1.300000e+00	1.400000e+00	2.442000e+04	4.941660e+02	4.941660e+02
1.400000e+00	1.500000e+00	2.349000e+04	4.846648e+02	4.846648e+02
1.500000e+00	1.600000e+00	2.255000e+04	4.748684e+02	4.748684e+02
1.600000e+00	1.700000e+00	2.092000e+04	4.573839e+02	4.573839e+02
1.700000e+00	1.800000e+00	1.916000e+04	4.377214e+02	4.377214e+02
1.800000e+00	1.900000e+00	1.801000e+04	4.243819e+02	4.243819e+02
1.900000e+00	2.000000e+00	1.679000e+04	4.097560e+02	4.097560e+02
2.000000e+00	2.100000e+00	1.526000e+04	3.906405e+02	3.906405e+02
2.100000e+00	2.200000e+00	1.430000e+04	3.781534e+02	3.781534e+02
2.200000e+00	2.300000e+00	1.310000e+04	3.619392e+02	3.619392e+02
2.300000e+00	2.400000e+00	1.103000e+04	3.321144e+02	3.321144e+02
2.400000e+00	2.500000e+00	1.050000e+04	3.240370e+02	3.240370e+02
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_eta
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_eta
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.000000e+02	4.472136e+01	4.472136e+01
1.000000e-01	2.000000e-01	1.800000e+02	4.242641e+01	4.242641e+01
2.000000e-01	3.000000e-01	1.000000e+02	3.162278e+01	3.162278e+01
3.000000e-01	4.000000e-01	1.800000e+02	4.242641e+01	4.242641e+01
4.000000e-01	5.000000e-01	1.300000e+02	3.605551e+01	3.605551e+01
5.000000e-01	6.000000e-01	2.100000e+02	4.582576e+01	4.582576e+01
6.000000e-01	7.000000e-01	1.700000e+02	4.123106e+01	4.123106e+01
7.000000e-01	8.000000e-01	1.500000e+02	3.872983e+01	3.872983e+01
8.000000e-01	9.000000e-01	2.100000e+02	4.582576e+01	4.582576e+01
9.000000e-01	1.000000e+00	2.600000e+02	5.099020e+01	5.099020e+01
1.000000e+00	1.100000e+00	1.300000e+02	3.605551e+01	3.605551e+01
1.100000e+00	1.200000e+00	1.100000e+02	3.316625e+01	3.316625e+01
1.200000e+00	1.300000e+00	1.300000e+02	3.605551e+01	3.605551e+01
1.300000e+00	1.400000e+00	1.900000e+02	4.358899e+01	4.358899e+01
1.400000e+00	1.500000e+00	1.500000e+02	3.872983e+01	3.872983e+01
1.500000e+00	1.600000e+00	1.300000e+02	3.605551e+01	3.605551e+01
1.600000e+00	1.700000e+00	1.300000e+02	3.605551e+01	3.605551e+01
1.700000e+00	1.800000e+00	1.500000e+02	3.872983e+01	3.872983e+01
1.800000e+00	1.900000e+00	1.400000e+02	3.741657e+01	3.741657e+01
1.900000e+00	2.000000e+00	1.700000e+02	4.123106e+01	4.123106e+01
2.000000e+00	2.100000e+00	1.200000e+02	3.464102e+01	3.464102e+01
2.100000e+00	2.200000e+00	1.600000e+02	4.000000e+01	4.000000e+01
2.200000e+00	2.300000e+00	9.000000e+01	3.000000e+01	3.000000e+01
2.300000e+00	2.400000e+00	1.100000e+02	3.316625e+01	3.316625e+01
2.400000e+00	2.500000e+00	1.300000e+02	3.605551e+01	3.605551e+01
2.500000e+00	2.600000e+00	1.500000e+02	3.872983e+01	3.872983e+01
2.600000e+00	2.700000e+00	1.100000e+02	3.316625e+01	3.316625e+01
2.700000e+00	2.800000e+00	9.000000e+01	3.000000e+01	3.000000e+01
2.800000e+00	2.900000e+00	8.000000e+01	2.828427e+01	2.828427e+01
2.900000e+00	3.000000e+00	1.700000e+02	4.123106e+01	4.123106e+01
3.000000e+00	3.100000e+00	9.000000e+01	3.000000e+01	3.000000e+01
3.100000e+00	3.200000e+00	1.500000e+02	3.872983e+01	3.872983e+01
3.200000e+00	3.300000e+00	1.300000e+02	3.605551e+01	3.605551e+01
3.300000e+00	3.400000e+00	1.400000e+02	3.741657e+01	3.741657e+01
3.400000e+00	3.500000e+00	9.000000e+01	3.000000e+01	3.000000e+01
3.500000e+00	3.600000e+00	9.000000e+01	3.000000e+01	3.000000e+01
3.600000e+00	3.700000e+00	1.100000e+02	3.316625e+01	3.316625e+01
3.700000e+00	3.800000e+00	1.000000e+02	3.162278e+01	3.162278e+01
3.800000e+00	3.900000e+00	6.000000e+01	2.449490e+01	2.449490e+01
3.900000e+00	4.000000e+00	7.000000e+01	2.645751e+01	2.645751e+01
4.000000e+00	4.100000e+00	9.000000e+01	3.000000e+01	3.000000e+01
4.100000e+00	4.200000e+00	7.000000e+01	2.645751e+01	2.645751e+01
4.200000e+00	4.300000e+00	6.000000e+01	2.449490e+01	2.449490e+01
4.300000e+00	4.400000e+00	3.000000e+01	1.732051e+01	1.732051e+01
4.400000e+00	4.500000e+00	4.000000e+01	2.000000e+01	2.000000e+01
4.500000e+00	4.600000e+00	1.000000e+01	1.000000e+01	1.000000e+01
4.600000e+00	4.700000e+00	6.000000e+01	2.449490e+01	2.449490e+01
4.700000e+00	4.800000e+00	2.000000e+01	1.414214e+01	1.414214e+01
4.800000e+00	4.900000e+00	5.000000e+01	2.236068e+01	2.236068e+01
4.900000e+00	5.000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_eta
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_eta
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	4.606000e+04	6.786752e+02	6.786752e+02
1.000000e-01	2.000000e-01	4.684000e+04	6.843975e+02	6.843975e+02
2.000000e-01	3.000000e-01	4.646000e+04	6.816157e+02	6.816157e+02
3.000000e-01	4.000000e-01	4.625000e+04	6.800735e+02	6.800735e+02
4.000000e-01	5.000000e-01	4.581000e+04	6.768309e+02	6.768309e+02
5.000000e-01	6.000000e-01	4.320000e+04	6.572671e+02	6.572671e+02
6.000000e-01	7.000000e-01	4.260000e+04	6.526868e+02	6.526868e+02
7.000000e-01	8.000000e-01	4.253000e+04	6.521503e+02	6.521503e+02
8.000000e-01	9.000000e-01	4.102000e+04	6.404686e+02	6.404686e+02
9.000000e-01	1.000000e+00	4.055000e+04	6.367888e+02	6.367888e+02
1.000000e+00	1.100000e+00	3.744000e+04	6.118823e+02	6.118823e+02
1.100000e+00	1.200000e+00	3.692000e+04	6.076183e+02	6.076183e+02
1.200000e+00	1.300000e+00	3.434000e+04	5.860034e+02	5.860034e+02
1.300000e+00	1.400000e+00	3.323000e+04	5.764547e+02	5.764547e+02
1.400000e+00	1.500000e+00	3.249000e+04	5.700000e+02	5.700000e+02
1.500000e+00	1.600000e+00	3.048000e+04	5.520869e+02	5.520869e+02
1.600000e+00	1.700000e+00	2.901000e+04	5.386093e+02	5.386093e+02
1.700000e+00	1.800000e+00	2.687000e+04	5.183628e+02	5.183628e+02
1.800000e+00	1.900000e+00	2.433000e+04	4.932545e+02	4.932545e+02
1.900000e+00	2.000000e+00	2.264000e+04	4.758151e+02	4.758151e+02
2.000000e+00	2.100000e+00	2.137000e+04	4.622770e+02	4.622770e+02
2.100000e+00	2.200000e+00	2.014000e+04	4.487761e+02	4.487761e+02
2.200000e+00	2.300000e+00	1.805000e+04	4.248529e+02	4.248529e+02
2.300000e+00	2.400000e+00	1.522000e+04	3.901282e+02	3.901282e+02
2.400000e+00	2.500000e+00	1.493000e+04	3.863936e+02	3.863936e+02
2.500000e+00	2.600000e+00	1.297000e+04	3.601389e+02	3.601389e+02
2.600000e+00	2.700000e+00	1.205000e+04	3.471311e+02	3.471311e+02
2.700000e+00	2.800000e+00	1.005000e+04	3.170173e+02	3.170173e+02
2.800000e+00	2.900000e+00	8.530000e+03	2.920616e+02	2.920616e+02
2.900000e+00	3.000000e+00	7.110000e+03	2.666458e+02	2.666458e+02
3.000000e+00	3.100000e+00	6.500000e+03	2.549510e+02	2.549510e+02
3.100000e+00	3.200000e+00	5.570000e+03	2.360085e+02	2.360085e+02
3.200000e+00	3.300000e+00	4.710000e+03	2.170253e+02	2.170253e+02
3.300000e+00	3.400000e+00	4.170000e+03	2.042058e+02	2.042058e+02
3.400000e+00	3.500000e+00	3.410000e+03	1.846619e+02	1.846619e+02
3.500000e+00	3.600000e+00	2.930000e+03	1.711724e+02	1.711724e+02
3.600000e+00	3.700000e+00	2.030000e+03	1.424781e+02	1.424781e+02
3.700000e+00	3.800000e+00	1.980000e+03	1.407125e+02	1.407125e+02
3.800000e+00	3.900000e+00	1.460000e+03	1.208305e+02	1.208305e+02
3.900000e+00	4.000000e+00	1.280000e+03	1.131371e+02	1.131371e+02
4.000000e+00	4.100000e+00	9.400000e+02	9.695360e+01	9.695360e+01
4.100000e+00	4.200000e+00	6.600000e+02	8.124038e+01	8.124038e+01
4.200000e+00	4.300000e+00	7.000000e+02	8.366600e+01	8.366600e+01
4.300000e+00	4.400000e+00	5.800000e+02	7.615773e+01	7.615773e+01
4.400000e+00	4.500000e+00	3.100000e+02	5.567764e+01	5.567764e+01
4.500000e+00	4.600000e+00	2.400000e+02	4.898979e+01	4.898979e+01
4.600000e+00	4.700000e+00	2.200000e+02	4.690416e+01	4.690416e+01
4.700000e+00	4.800000e+00	1.000000e+02	3.162278e+01	3.162278e+01
4.800000e+00	4.900000e+00	1.300000e+02	3.605551e+01	3.605551e+01
4.900000e+00	5.000000e+00	6.000000e+01	2.449490e+01	2.449490e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_eta
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_eta
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.334000e+04	5.774080e+02	5.774080e+02
1.000000e-01	2.000000e-01	3.386000e+04	5.818935e+02	5.818935e+02
2.000000e-01	3.000000e-01	3.369000e+04	5.804309e+02	5.804309e+02
3.000000e-01	4.000000e-01	3.388000e+04	5.820653e+02	5.820653e+02
4.000000e-01	5.000000e-01	3.348000e+04	5.786190e+02	5.786190e+02
5.000000e-01	6.000000e-01	3.187000e+04	5.645352e+02	5.645352e+02
6.000000e-01	7.000000e-01	3.103000e+04	5.570458e+02	5.570458e+02
7.000000e-01	8.000000e-01	3.104000e+04	5.571355e+02	5.571355e+02
8.000000e-01	9.000000e-01	2.972000e+04	5.451605e+02	5.451605e+02
9.000000e-01	1.000000e+00	2.936000e+04	5.418487e+02	5.418487e+02
1.000000e+00	1.100000e+00	2.754000e+04	5.247857e+02	5.247857e+02
1.100000e+00	1.200000e+00	2.737000e+04	5.231635e+02	5.231635e+02
1.200000e+00	1.300000e+00	2.518000e+04	5.017968e+02	5.017968e+02
1.300000e+00	1.400000e+00	2.429000e+04	4.928489e+02	4.928489e+02
1.400000e+00	1.500000e+00	2.338000e+04	4.835287e+02	4.835287e+02
1.500000e+00	1.600000e+00	2.249000e+04	4.742362e+02	4.742362e+02
1.600000e+00	1.700000e+00	2.086000e+04	4.567275e+02	4.567275e+02
1.700000e+00	1.800000e+00	1.910000e+04	4.370355e+02	4.370355e+02
1.800000e+00	1.900000e+00	1.794000e+04	4.235564e+02	4.235564e+02
1.900000e+00	2.000000e+00	1.673000e+04	4.090232e+02	4.090232e+02
2.000000e+00	2.100000e+00	1.522000e+04	3.901282e+02	3.901282e+02
2.100000e+00	2.200000e+00	1.423000e+04	3.772267e+02	3.772267e+02
2.200000e+00	2.300000e+00	1.304000e+04	3.611094e+02	3.611094e+02
2.300000e+00	2.400000e+00	1.096000e+04	3.310589e+02	3.310589e+02
2.400000e+00	2.500000e+00	1.046000e+04	3.234192e+02	3.234192e+02
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_eta
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_eta
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.000000e+02	4.472136e+01	4.472136e+01
1.000000e-01	2.000000e-01	1.800000e+02	4.242641e+01	4.242641e+01
2.000000e-01	3.000000e-01	1.000000e+02	3.162278e+01	3.162278e+01
3.000000e-01	4.000000e-01	1.800000e+02	4.242641e+01	4.242641e+01
4.000000e-01	5.000000e-01	1.300000e+02	3.605551e+01	3.605551e+01
5.000000e-01	6.000000e-01	2.100000e+02	4.582576e+01	4.582576e+01
6.000000e-01	7.000000e-01	1.700000e+02	4.123106e+01	4.123106e+01
7.000000e-01	8.000000e-01	1.500000e+02	3.872983e+01	3.872983e+01
8.000000e-01	9.000000e-01	2.100000e+02	4.582576e+01	4.582576e+01
9.000000e-01	1.000000e+00	2.600000e+02	5.099020e+01	5.099020e+01
1.000000e+00	1.100000e+00	1.300000e+02	3.605551e+01	3.605551e+01
1.100000e+00	1.200000e+00	1.100000e+02	3.316625e+01	3.316625e+01
1.200000e+00	1.300000e+00	1.300000e+02	3.605551e+01	3.605551e+01
1.300000e+00	1.400000e+00	1.900000e+02	4.358899e+01	4.358899e+01
1.400000e+00	1.500000e+00	1.500000e+02	3.872983e+01	3.872983e+01
1.500000e+00	1.600000e+00	1.300000e+02	3.605551e+01	3.605551e+01
1.600000e+00	1.700000e+00	1.300000e+02	3.605551e+01	3.605551e+01
1.700000e+00	1.800000e+00	1.500000e+02	3.872983e+01	3.872983e+01
1.800000e+00	1.900000e+00	1.400000e+02	3.741657e+01	3.741657e+01
1.900000e+00	2.000000e+00	1.700000e+02	4.123106e+01	4.123106e+01
2.000000e+00	2.100000e+00	1.200000e+02	3.464102e+01	3.464102e+01
2.100000e+00	2.200000e+00	1.600000e+02	4.000000e+01	4.000000e+01
2.200000e+00	2.300000e+00	9.000000e+01	3.000000e+01	3.000000e+01
2.300000e+00	2.400000e+00	1.100000e+02	3.316625e+01	3.316625e+01
2.400000e+00	2.500000e+00	1.300000e+02	3.605551e+01	3.605551e+01
2.500000e+00	2.600000e+00	1.500000e+02	3.872983e+01	3.872983e+01
2.600000e+00	2.700000e+00	1.100000e+02	3.316625e+01	3.316625e+01
2.700000e+00	2.800000e+00	9.000000e+01	3.000000e+01	3.000000e+01
2.800000e+00	2.900000e+00	8.000000e+01	2.828427e+01	2.828427e+01
2.900000e+00	3.000000e+00	1.700000e+02	4.123106e+01	4.123106e+01
3.000000e+00	3.100000e+00	9.000000e+01	3.000000e+01	3.000000e+01
3.100000e+00	3.200000e+00	1.500000e+02	3.872983e+01	3.872983e+01
3.200000e+00	3.300000e+00	1.300000e+02	3.605551e+01	3.605551e+01
3.300000e+00	3.400000e+00	1.400000e+02	3.741657e+01	3.741657e+01
3.400000e+00	3.500000e+00	9.000000e+01	3.000000e+01	3.000000e+01
3.500000e+00	3.600000e+00	9.000000e+01	3.000000e+01	3.000000e+01
3.600000e+00	3.700000e+00	1.100000e+02	3.316625e+01	3.316625e+01
3.700000e+00	3.800000e+00	1.000000e+02	3.162278e+01	3.162278e+01
3.800000e+00	3.900000e+00	6.000000e+01	2.449490e+01	2.449490e+01
3.900000e+00	4.000000e+00	7.000000e+01	2.645751e+01	2.645751e+01
4.000000e+00	4.100000e+00	9.000000e+01	3.000000e+01	3.000000e+01
4.100000e+00	4.200000e+00	7.000000e+01	2.645751e+01	2.645751e+01
4.200000e+00	4.300000e+00	6.000000e+01	2.449490e+01	2.449490e+01
4.300000e+00	4.400000e+00	3.000000e+01	1.732051e+01	1.732051e+01
4.400000e+00	4.500000e+00	4.000000e+01	2.000000e+01	2.000000e+01
4.500000e+00	4.600000e+00	1.000000e+01	1.000000e+01	1.000000e+01
4.600000e+00	4.700000e+00	6.000000e+01	2.449490e+01	2.449490e+01
4.700000e+00	4.800000e+00	2.000000e+01	1.414214e+01	1.414214e+01
4.800000e+00	4.900000e+00	5.000000e+01	2.236068e+01	2.236068e+01
4.900000e+00	5.000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
# END HISTO1D



==> delphescmp/bjets_eta1.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_eta1
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_eta1
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_eta1
LegendXPos=0.1
XLabel=Pseudorapidity, $|\eta|$
YLabel=$\mathrm{d}n/\mathrm{d}|\eta|$
LegendYPos=0.7
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_eta1
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_eta1
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.644000e+04	6.036555e+02	6.036555e+02
1.000000e-01	2.000000e-01	3.695000e+04	6.078651e+02	6.078651e+02
2.000000e-01	3.000000e-01	3.658000e+04	6.048140e+02	6.048140e+02
3.000000e-01	4.000000e-01	3.635000e+04	6.029096e+02	6.029096e+02
4.000000e-01	5.000000e-01	3.684000e+04	6.069596e+02	6.069596e+02
5.000000e-01	6.000000e-01	3.416000e+04	5.844656e+02	5.844656e+02
6.000000e-01	7.000000e-01	3.289000e+04	5.734980e+02	5.734980e+02
7.000000e-01	8.000000e-01	3.340000e+04	5.779273e+02	5.779273e+02
8.000000e-01	9.000000e-01	3.207000e+04	5.663038e+02	5.663038e+02
9.000000e-01	1.000000e+00	3.172000e+04	5.632051e+02	5.632051e+02
1.000000e+00	1.100000e+00	2.911000e+04	5.395368e+02	5.395368e+02
1.100000e+00	1.200000e+00	2.877000e+04	5.363767e+02	5.363767e+02
1.200000e+00	1.300000e+00	2.709000e+04	5.204805e+02	5.204805e+02
1.300000e+00	1.400000e+00	2.638000e+04	5.136146e+02	5.136146e+02
1.400000e+00	1.500000e+00	2.529000e+04	5.028916e+02	5.028916e+02
1.500000e+00	1.600000e+00	2.407000e+04	4.906119e+02	4.906119e+02
1.600000e+00	1.700000e+00	2.291000e+04	4.786439e+02	4.786439e+02
1.700000e+00	1.800000e+00	2.070000e+04	4.549725e+02	4.549725e+02
1.800000e+00	1.900000e+00	1.890000e+04	4.347413e+02	4.347413e+02
1.900000e+00	2.000000e+00	1.798000e+04	4.240283e+02	4.240283e+02
2.000000e+00	2.100000e+00	1.702000e+04	4.125530e+02	4.125530e+02
2.100000e+00	2.200000e+00	1.532000e+04	3.914077e+02	3.914077e+02
2.200000e+00	2.300000e+00	1.419000e+04	3.766962e+02	3.766962e+02
2.300000e+00	2.400000e+00	1.162000e+04	3.408812e+02	3.408812e+02
2.400000e+00	2.500000e+00	1.159000e+04	3.404409e+02	3.404409e+02
2.500000e+00	2.600000e+00	9.670000e+03	3.109662e+02	3.109662e+02
2.600000e+00	2.700000e+00	9.110000e+03	3.018278e+02	3.018278e+02
2.700000e+00	2.800000e+00	7.590000e+03	2.754995e+02	2.754995e+02
2.800000e+00	2.900000e+00	6.610000e+03	2.570992e+02	2.570992e+02
2.900000e+00	3.000000e+00	5.330000e+03	2.308679e+02	2.308679e+02
3.000000e+00	3.100000e+00	4.890000e+03	2.211334e+02	2.211334e+02
3.100000e+00	3.200000e+00	4.040000e+03	2.009975e+02	2.009975e+02
3.200000e+00	3.300000e+00	3.510000e+03	1.873499e+02	1.873499e+02
3.300000e+00	3.400000e+00	2.970000e+03	1.723369e+02	1.723369e+02
3.400000e+00	3.500000e+00	2.450000e+03	1.565248e+02	1.565248e+02
3.500000e+00	3.600000e+00	1.970000e+03	1.403567e+02	1.403567e+02
3.600000e+00	3.700000e+00	1.490000e+03	1.220656e+02	1.220656e+02
3.700000e+00	3.800000e+00	1.210000e+03	1.100000e+02	1.100000e+02
3.800000e+00	3.900000e+00	8.200000e+02	9.055385e+01	9.055385e+01
3.900000e+00	4.000000e+00	8.200000e+02	9.055385e+01	9.055385e+01
4.000000e+00	4.100000e+00	6.800000e+02	8.246211e+01	8.246211e+01
4.100000e+00	4.200000e+00	4.500000e+02	6.708204e+01	6.708204e+01
4.200000e+00	4.300000e+00	4.400000e+02	6.633250e+01	6.633250e+01
4.300000e+00	4.400000e+00	4.600000e+02	6.782330e+01	6.782330e+01
4.400000e+00	4.500000e+00	1.600000e+02	4.000000e+01	4.000000e+01
4.500000e+00	4.600000e+00	1.500000e+02	3.872983e+01	3.872983e+01
4.600000e+00	4.700000e+00	1.300000e+02	3.605551e+01	3.605551e+01
4.700000e+00	4.800000e+00	6.000000e+01	2.449490e+01	2.449490e+01
4.800000e+00	4.900000e+00	8.000000e+01	2.828427e+01	2.828427e+01
4.900000e+00	5.000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_eta1
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_eta1
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.829000e+04	5.318834e+02	5.318834e+02
1.000000e-01	2.000000e-01	2.871000e+04	5.358171e+02	5.358171e+02
2.000000e-01	3.000000e-01	2.841000e+04	5.330103e+02	5.330103e+02
3.000000e-01	4.000000e-01	2.867000e+04	5.354437e+02	5.354437e+02
4.000000e-01	5.000000e-01	2.879000e+04	5.365631e+02	5.365631e+02
5.000000e-01	6.000000e-01	2.703000e+04	5.199038e+02	5.199038e+02
6.000000e-01	7.000000e-01	2.606000e+04	5.104900e+02	5.104900e+02
7.000000e-01	8.000000e-01	2.626000e+04	5.124451e+02	5.124451e+02
8.000000e-01	9.000000e-01	2.513000e+04	5.012983e+02	5.012983e+02
9.000000e-01	1.000000e+00	2.510000e+04	5.009990e+02	5.009990e+02
1.000000e+00	1.100000e+00	2.355000e+04	4.852834e+02	4.852834e+02
1.100000e+00	1.200000e+00	2.315000e+04	4.811445e+02	4.811445e+02
1.200000e+00	1.300000e+00	2.165000e+04	4.652956e+02	4.652956e+02
1.300000e+00	1.400000e+00	2.092000e+04	4.573839e+02	4.573839e+02
1.400000e+00	1.500000e+00	2.013000e+04	4.486647e+02	4.486647e+02
1.500000e+00	1.600000e+00	1.924000e+04	4.386342e+02	4.386342e+02
1.600000e+00	1.700000e+00	1.805000e+04	4.248529e+02	4.248529e+02
1.700000e+00	1.800000e+00	1.621000e+04	4.026164e+02	4.026164e+02
1.800000e+00	1.900000e+00	1.540000e+04	3.924283e+02	3.924283e+02
1.900000e+00	2.000000e+00	1.423000e+04	3.772267e+02	3.772267e+02
2.000000e+00	2.100000e+00	1.296000e+04	3.600000e+02	3.600000e+02
2.100000e+00	2.200000e+00	1.172000e+04	3.423449e+02	3.423449e+02
2.200000e+00	2.300000e+00	1.119000e+04	3.345146e+02	3.345146e+02
2.300000e+00	2.400000e+00	9.210000e+03	3.034798e+02	3.034798e+02
2.400000e+00	2.500000e+00	8.970000e+03	2.994996e+02	2.994996e+02
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_eta1
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_eta1
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.000000e+02	4.472136e+01	4.472136e+01
1.000000e-01	2.000000e-01	1.800000e+02	4.242641e+01	4.242641e+01
2.000000e-01	3.000000e-01	1.000000e+02	3.162278e+01	3.162278e+01
3.000000e-01	4.000000e-01	1.800000e+02	4.242641e+01	4.242641e+01
4.000000e-01	5.000000e-01	1.300000e+02	3.605551e+01	3.605551e+01
5.000000e-01	6.000000e-01	2.100000e+02	4.582576e+01	4.582576e+01
6.000000e-01	7.000000e-01	1.700000e+02	4.123106e+01	4.123106e+01
7.000000e-01	8.000000e-01	1.500000e+02	3.872983e+01	3.872983e+01
8.000000e-01	9.000000e-01	2.100000e+02	4.582576e+01	4.582576e+01
9.000000e-01	1.000000e+00	2.600000e+02	5.099020e+01	5.099020e+01
1.000000e+00	1.100000e+00	1.300000e+02	3.605551e+01	3.605551e+01
1.100000e+00	1.200000e+00	1.100000e+02	3.316625e+01	3.316625e+01
1.200000e+00	1.300000e+00	1.200000e+02	3.464102e+01	3.464102e+01
1.300000e+00	1.400000e+00	1.900000e+02	4.358899e+01	4.358899e+01
1.400000e+00	1.500000e+00	1.500000e+02	3.872983e+01	3.872983e+01
1.500000e+00	1.600000e+00	1.300000e+02	3.605551e+01	3.605551e+01
1.600000e+00	1.700000e+00	1.300000e+02	3.605551e+01	3.605551e+01
1.700000e+00	1.800000e+00	1.500000e+02	3.872983e+01	3.872983e+01
1.800000e+00	1.900000e+00	1.400000e+02	3.741657e+01	3.741657e+01
1.900000e+00	2.000000e+00	1.700000e+02	4.123106e+01	4.123106e+01
2.000000e+00	2.100000e+00	1.200000e+02	3.464102e+01	3.464102e+01
2.100000e+00	2.200000e+00	1.600000e+02	4.000000e+01	4.000000e+01
2.200000e+00	2.300000e+00	9.000000e+01	3.000000e+01	3.000000e+01
2.300000e+00	2.400000e+00	1.100000e+02	3.316625e+01	3.316625e+01
2.400000e+00	2.500000e+00	1.300000e+02	3.605551e+01	3.605551e+01
2.500000e+00	2.600000e+00	1.500000e+02	3.872983e+01	3.872983e+01
2.600000e+00	2.700000e+00	1.100000e+02	3.316625e+01	3.316625e+01
2.700000e+00	2.800000e+00	9.000000e+01	3.000000e+01	3.000000e+01
2.800000e+00	2.900000e+00	8.000000e+01	2.828427e+01	2.828427e+01
2.900000e+00	3.000000e+00	1.700000e+02	4.123106e+01	4.123106e+01
3.000000e+00	3.100000e+00	9.000000e+01	3.000000e+01	3.000000e+01
3.100000e+00	3.200000e+00	1.500000e+02	3.872983e+01	3.872983e+01
3.200000e+00	3.300000e+00	1.300000e+02	3.605551e+01	3.605551e+01
3.300000e+00	3.400000e+00	1.400000e+02	3.741657e+01	3.741657e+01
3.400000e+00	3.500000e+00	9.000000e+01	3.000000e+01	3.000000e+01
3.500000e+00	3.600000e+00	9.000000e+01	3.000000e+01	3.000000e+01
3.600000e+00	3.700000e+00	1.100000e+02	3.316625e+01	3.316625e+01
3.700000e+00	3.800000e+00	1.000000e+02	3.162278e+01	3.162278e+01
3.800000e+00	3.900000e+00	6.000000e+01	2.449490e+01	2.449490e+01
3.900000e+00	4.000000e+00	7.000000e+01	2.645751e+01	2.645751e+01
4.000000e+00	4.100000e+00	9.000000e+01	3.000000e+01	3.000000e+01
4.100000e+00	4.200000e+00	7.000000e+01	2.645751e+01	2.645751e+01
4.200000e+00	4.300000e+00	6.000000e+01	2.449490e+01	2.449490e+01
4.300000e+00	4.400000e+00	3.000000e+01	1.732051e+01	1.732051e+01
4.400000e+00	4.500000e+00	4.000000e+01	2.000000e+01	2.000000e+01
4.500000e+00	4.600000e+00	1.000000e+01	1.000000e+01	1.000000e+01
4.600000e+00	4.700000e+00	6.000000e+01	2.449490e+01	2.449490e+01
4.700000e+00	4.800000e+00	2.000000e+01	1.414214e+01	1.414214e+01
4.800000e+00	4.900000e+00	5.000000e+01	2.236068e+01	2.236068e+01
4.900000e+00	5.000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_eta1
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_eta1
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.641000e+04	6.034070e+02	6.034070e+02
1.000000e-01	2.000000e-01	3.691000e+04	6.075360e+02	6.075360e+02
2.000000e-01	3.000000e-01	3.655000e+04	6.045660e+02	6.045660e+02
3.000000e-01	4.000000e-01	3.632000e+04	6.026608e+02	6.026608e+02
4.000000e-01	5.000000e-01	3.685000e+04	6.070420e+02	6.070420e+02
5.000000e-01	6.000000e-01	3.407000e+04	5.836951e+02	5.836951e+02
6.000000e-01	7.000000e-01	3.284000e+04	5.730620e+02	5.730620e+02
7.000000e-01	8.000000e-01	3.336000e+04	5.775812e+02	5.775812e+02
8.000000e-01	9.000000e-01	3.205000e+04	5.661272e+02	5.661272e+02
9.000000e-01	1.000000e+00	3.169000e+04	5.629387e+02	5.629387e+02
1.000000e+00	1.100000e+00	2.906000e+04	5.390733e+02	5.390733e+02
1.100000e+00	1.200000e+00	2.875000e+04	5.361903e+02	5.361903e+02
1.200000e+00	1.300000e+00	2.706000e+04	5.201923e+02	5.201923e+02
1.300000e+00	1.400000e+00	2.637000e+04	5.135173e+02	5.135173e+02
1.400000e+00	1.500000e+00	2.527000e+04	5.026927e+02	5.026927e+02
1.500000e+00	1.600000e+00	2.408000e+04	4.907138e+02	4.907138e+02
1.600000e+00	1.700000e+00	2.288000e+04	4.783304e+02	4.783304e+02
1.700000e+00	1.800000e+00	2.068000e+04	4.547527e+02	4.547527e+02
1.800000e+00	1.900000e+00	1.889000e+04	4.346263e+02	4.346263e+02
1.900000e+00	2.000000e+00	1.792000e+04	4.233202e+02	4.233202e+02
2.000000e+00	2.100000e+00	1.701000e+04	4.124318e+02	4.124318e+02
2.100000e+00	2.200000e+00	1.530000e+04	3.911521e+02	3.911521e+02
2.200000e+00	2.300000e+00	1.415000e+04	3.761649e+02	3.761649e+02
2.300000e+00	2.400000e+00	1.162000e+04	3.408812e+02	3.408812e+02
2.400000e+00	2.500000e+00	1.159000e+04	3.404409e+02	3.404409e+02
2.500000e+00	2.600000e+00	9.670000e+03	3.109662e+02	3.109662e+02
2.600000e+00	2.700000e+00	9.100000e+03	3.016621e+02	3.016621e+02
2.700000e+00	2.800000e+00	7.590000e+03	2.754995e+02	2.754995e+02
2.800000e+00	2.900000e+00	6.620000e+03	2.572936e+02	2.572936e+02
2.900000e+00	3.000000e+00	5.340000e+03	2.310844e+02	2.310844e+02
3.000000e+00	3.100000e+00	4.880000e+03	2.209072e+02	2.209072e+02
3.100000e+00	3.200000e+00	4.030000e+03	2.007486e+02	2.007486e+02
3.200000e+00	3.300000e+00	3.510000e+03	1.873499e+02	1.873499e+02
3.300000e+00	3.400000e+00	2.980000e+03	1.726268e+02	1.726268e+02
3.400000e+00	3.500000e+00	2.450000e+03	1.565248e+02	1.565248e+02
3.500000e+00	3.600000e+00	1.980000e+03	1.407125e+02	1.407125e+02
3.600000e+00	3.700000e+00	1.490000e+03	1.220656e+02	1.220656e+02
3.700000e+00	3.800000e+00	1.210000e+03	1.100000e+02	1.100000e+02
3.800000e+00	3.900000e+00	8.200000e+02	9.055385e+01	9.055385e+01
3.900000e+00	4.000000e+00	8.200000e+02	9.055385e+01	9.055385e+01
4.000000e+00	4.100000e+00	6.800000e+02	8.246211e+01	8.246211e+01
4.100000e+00	4.200000e+00	4.500000e+02	6.708204e+01	6.708204e+01
4.200000e+00	4.300000e+00	4.400000e+02	6.633250e+01	6.633250e+01
4.300000e+00	4.400000e+00	4.600000e+02	6.782330e+01	6.782330e+01
4.400000e+00	4.500000e+00	1.600000e+02	4.000000e+01	4.000000e+01
4.500000e+00	4.600000e+00	1.500000e+02	3.872983e+01	3.872983e+01
4.600000e+00	4.700000e+00	1.300000e+02	3.605551e+01	3.605551e+01
4.700000e+00	4.800000e+00	6.000000e+01	2.449490e+01	2.449490e+01
4.800000e+00	4.900000e+00	8.000000e+01	2.828427e+01	2.828427e+01
4.900000e+00	5.000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_eta1
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_eta1
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.826000e+04	5.316014e+02	5.316014e+02
1.000000e-01	2.000000e-01	2.867000e+04	5.354437e+02	5.354437e+02
2.000000e-01	3.000000e-01	2.840000e+04	5.329165e+02	5.329165e+02
3.000000e-01	4.000000e-01	2.861000e+04	5.348832e+02	5.348832e+02
4.000000e-01	5.000000e-01	2.870000e+04	5.357238e+02	5.357238e+02
5.000000e-01	6.000000e-01	2.698000e+04	5.194228e+02	5.194228e+02
6.000000e-01	7.000000e-01	2.596000e+04	5.095096e+02	5.095096e+02
7.000000e-01	8.000000e-01	2.622000e+04	5.120547e+02	5.120547e+02
8.000000e-01	9.000000e-01	2.506000e+04	5.005996e+02	5.005996e+02
9.000000e-01	1.000000e+00	2.510000e+04	5.009990e+02	5.009990e+02
1.000000e+00	1.100000e+00	2.345000e+04	4.842520e+02	4.842520e+02
1.100000e+00	1.200000e+00	2.309000e+04	4.805206e+02	4.805206e+02
1.200000e+00	1.300000e+00	2.157000e+04	4.644351e+02	4.644351e+02
1.300000e+00	1.400000e+00	2.081000e+04	4.561798e+02	4.561798e+02
1.400000e+00	1.500000e+00	2.009000e+04	4.482187e+02	4.482187e+02
1.500000e+00	1.600000e+00	1.919000e+04	4.380639e+02	4.380639e+02
1.600000e+00	1.700000e+00	1.801000e+04	4.243819e+02	4.243819e+02
1.700000e+00	1.800000e+00	1.622000e+04	4.027406e+02	4.027406e+02
1.800000e+00	1.900000e+00	1.535000e+04	3.917908e+02	3.917908e+02
1.900000e+00	2.000000e+00	1.420000e+04	3.768289e+02	3.768289e+02
2.000000e+00	2.100000e+00	1.296000e+04	3.600000e+02	3.600000e+02
2.100000e+00	2.200000e+00	1.167000e+04	3.416138e+02	3.416138e+02
2.200000e+00	2.300000e+00	1.114000e+04	3.337664e+02	3.337664e+02
2.300000e+00	2.400000e+00	9.170000e+03	3.028201e+02	3.028201e+02
2.400000e+00	2.500000e+00	8.950000e+03	2.991655e+02	2.991655e+02
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_eta1
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_eta1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.000000e+02	4.472136e+01	4.472136e+01
1.000000e-01	2.000000e-01	1.800000e+02	4.242641e+01	4.242641e+01
2.000000e-01	3.000000e-01	1.000000e+02	3.162278e+01	3.162278e+01
3.000000e-01	4.000000e-01	1.800000e+02	4.242641e+01	4.242641e+01
4.000000e-01	5.000000e-01	1.300000e+02	3.605551e+01	3.605551e+01
5.000000e-01	6.000000e-01	2.100000e+02	4.582576e+01	4.582576e+01
6.000000e-01	7.000000e-01	1.700000e+02	4.123106e+01	4.123106e+01
7.000000e-01	8.000000e-01	1.500000e+02	3.872983e+01	3.872983e+01
8.000000e-01	9.000000e-01	2.100000e+02	4.582576e+01	4.582576e+01
9.000000e-01	1.000000e+00	2.600000e+02	5.099020e+01	5.099020e+01
1.000000e+00	1.100000e+00	1.300000e+02	3.605551e+01	3.605551e+01
1.100000e+00	1.200000e+00	1.100000e+02	3.316625e+01	3.316625e+01
1.200000e+00	1.300000e+00	1.200000e+02	3.464102e+01	3.464102e+01
1.300000e+00	1.400000e+00	1.900000e+02	4.358899e+01	4.358899e+01
1.400000e+00	1.500000e+00	1.500000e+02	3.872983e+01	3.872983e+01
1.500000e+00	1.600000e+00	1.300000e+02	3.605551e+01	3.605551e+01
1.600000e+00	1.700000e+00	1.300000e+02	3.605551e+01	3.605551e+01
1.700000e+00	1.800000e+00	1.500000e+02	3.872983e+01	3.872983e+01
1.800000e+00	1.900000e+00	1.400000e+02	3.741657e+01	3.741657e+01
1.900000e+00	2.000000e+00	1.700000e+02	4.123106e+01	4.123106e+01
2.000000e+00	2.100000e+00	1.200000e+02	3.464102e+01	3.464102e+01
2.100000e+00	2.200000e+00	1.600000e+02	4.000000e+01	4.000000e+01
2.200000e+00	2.300000e+00	9.000000e+01	3.000000e+01	3.000000e+01
2.300000e+00	2.400000e+00	1.100000e+02	3.316625e+01	3.316625e+01
2.400000e+00	2.500000e+00	1.300000e+02	3.605551e+01	3.605551e+01
2.500000e+00	2.600000e+00	1.500000e+02	3.872983e+01	3.872983e+01
2.600000e+00	2.700000e+00	1.100000e+02	3.316625e+01	3.316625e+01
2.700000e+00	2.800000e+00	9.000000e+01	3.000000e+01	3.000000e+01
2.800000e+00	2.900000e+00	8.000000e+01	2.828427e+01	2.828427e+01
2.900000e+00	3.000000e+00	1.700000e+02	4.123106e+01	4.123106e+01
3.000000e+00	3.100000e+00	9.000000e+01	3.000000e+01	3.000000e+01
3.100000e+00	3.200000e+00	1.500000e+02	3.872983e+01	3.872983e+01
3.200000e+00	3.300000e+00	1.300000e+02	3.605551e+01	3.605551e+01
3.300000e+00	3.400000e+00	1.400000e+02	3.741657e+01	3.741657e+01
3.400000e+00	3.500000e+00	9.000000e+01	3.000000e+01	3.000000e+01
3.500000e+00	3.600000e+00	9.000000e+01	3.000000e+01	3.000000e+01
3.600000e+00	3.700000e+00	1.100000e+02	3.316625e+01	3.316625e+01
3.700000e+00	3.800000e+00	1.000000e+02	3.162278e+01	3.162278e+01
3.800000e+00	3.900000e+00	6.000000e+01	2.449490e+01	2.449490e+01
3.900000e+00	4.000000e+00	7.000000e+01	2.645751e+01	2.645751e+01
4.000000e+00	4.100000e+00	9.000000e+01	3.000000e+01	3.000000e+01
4.100000e+00	4.200000e+00	7.000000e+01	2.645751e+01	2.645751e+01
4.200000e+00	4.300000e+00	6.000000e+01	2.449490e+01	2.449490e+01
4.300000e+00	4.400000e+00	3.000000e+01	1.732051e+01	1.732051e+01
4.400000e+00	4.500000e+00	4.000000e+01	2.000000e+01	2.000000e+01
4.500000e+00	4.600000e+00	1.000000e+01	1.000000e+01	1.000000e+01
4.600000e+00	4.700000e+00	6.000000e+01	2.449490e+01	2.449490e+01
4.700000e+00	4.800000e+00	2.000000e+01	1.414214e+01	1.414214e+01
4.800000e+00	4.900000e+00	5.000000e+01	2.236068e+01	2.236068e+01
4.900000e+00	5.000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
# END HISTO1D



==> delphescmp/bjets_n.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_n
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_n
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_n
LegendXPos=0.6
XLabel=Multiplicity, $N$
YLabel=$n$
LegendYPos=0.8
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_n
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_n
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.764900e+04	1.662799e+02	1.662799e+02
5.000000e-01	1.500000e+00	5.227400e+04	2.286351e+02	2.286351e+02
1.500000e+00	2.500000e+00	1.964700e+04	1.401678e+02	1.401678e+02
2.500000e+00	3.500000e+00	3.910000e+02	1.977372e+01	1.977372e+01
3.500000e+00	4.500000e+00	3.900000e+01	6.244998e+00	6.244998e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_n
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_n
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.809700e+04	2.193103e+02	2.193103e+02
5.000000e-01	1.500000e+00	4.273500e+04	2.067245e+02	2.067245e+02
1.500000e+00	2.500000e+00	8.984000e+03	9.478396e+01	9.478396e+01
2.500000e+00	3.500000e+00	1.780000e+02	1.334166e+01	1.334166e+01
3.500000e+00	4.500000e+00	6.000000e+00	2.449490e+00	2.449490e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_n
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_n
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.941100e+04	3.152951e+02	3.152951e+02
5.000000e-01	1.500000e+00	5.880000e+02	2.424871e+01	2.424871e+01
1.500000e+00	2.500000e+00	1.000000e+00	1.000000e+00	1.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_n
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_n
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.771400e+04	1.664752e+02	1.664752e+02
5.000000e-01	1.500000e+00	5.228000e+04	2.286482e+02	2.286482e+02
1.500000e+00	2.500000e+00	1.957900e+04	1.399250e+02	1.399250e+02
2.500000e+00	3.500000e+00	3.890000e+02	1.972308e+01	1.972308e+01
3.500000e+00	4.500000e+00	3.800000e+01	6.164414e+00	6.164414e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_n
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_n
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.821700e+04	2.195837e+02	2.195837e+02
5.000000e-01	1.500000e+00	4.272600e+04	2.067027e+02	2.067027e+02
1.500000e+00	2.500000e+00	8.895000e+03	9.431331e+01	9.431331e+01
2.500000e+00	3.500000e+00	1.580000e+02	1.256981e+01	1.256981e+01
3.500000e+00	4.500000e+00	4.000000e+00	2.000000e+00	2.000000e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_n
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_n
Title=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.941100e+04	3.152951e+02	3.152951e+02
5.000000e-01	1.500000e+00	5.880000e+02	2.424871e+01	2.424871e+01
1.500000e+00	2.500000e+00	1.000000e+00	1.000000e+00	1.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> delphescmp/bjets_pt.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_pt
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_pt
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_pt
LegendXPos=0.3
XLabel=Transverse momentum, $p_T$ [GeV]
YLabel=$\mathrm{d}n/\mathrm{d}p_T$ [GeV$^{-1}$]
LegendYPos=0.7
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_pt
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_pt
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	6.337205e+02	1.856670e+01	1.856670e+01
2.089296e+01	2.290868e+01	1.308217e+03	2.547563e+01	2.547563e+01
2.290868e+01	2.511886e+01	1.375454e+03	2.494647e+01	2.494647e+01
2.511886e+01	2.754229e+01	1.333234e+03	2.345514e+01	2.345514e+01
2.754229e+01	3.019952e+01	1.301732e+03	2.213330e+01	2.213330e+01
3.019952e+01	3.311311e+01	1.302174e+03	2.114074e+01	2.114074e+01
3.311311e+01	3.630781e+01	1.308730e+03	2.023998e+01	2.023998e+01
3.630781e+01	3.981072e+01	1.319474e+03	1.940823e+01	1.940823e+01
3.981072e+01	4.365158e+01	1.342668e+03	1.869692e+01	1.869692e+01
4.365158e+01	4.786301e+01	1.310481e+03	1.764008e+01	1.764008e+01
4.786301e+01	5.248075e+01	1.248446e+03	1.644259e+01	1.644259e+01
5.248075e+01	5.754399e+01	1.170397e+03	1.520381e+01	1.520381e+01
5.754399e+01	6.309573e+01	1.105419e+03	1.411071e+01	1.411071e+01
6.309573e+01	6.918310e+01	9.642916e+02	1.258605e+01	1.258605e+01
6.918310e+01	7.585776e+01	8.219145e+02	1.109683e+01	1.109683e+01
7.585776e+01	8.317638e+01	6.697984e+02	9.566596e+00	9.566596e+00
8.317638e+01	9.120108e+01	5.439456e+02	8.233099e+00	8.233099e+00
9.120108e+01	1.000000e+02	4.184604e+02	6.896242e+00	6.896242e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_pt
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_pt
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	3.078848e+02	1.294136e+01	1.294136e+01
2.089296e+01	2.290868e+01	6.603100e+02	1.809918e+01	1.809918e+01
2.290868e+01	2.511886e+01	6.813925e+02	1.755840e+01	1.755840e+01
2.511886e+01	2.754229e+01	7.349088e+02	1.741412e+01	1.741412e+01
2.754229e+01	3.019952e+01	7.112670e+02	1.636070e+01	1.636070e+01
3.019952e+01	3.311311e+01	7.509636e+02	1.605444e+01	1.605444e+01
3.311311e+01	3.630781e+01	7.734686e+02	1.555988e+01	1.555988e+01
3.630781e+01	3.981072e+01	7.850616e+02	1.497054e+01	1.497054e+01
3.981072e+01	4.365158e+01	7.756075e+02	1.421042e+01	1.421042e+01
4.365158e+01	4.786301e+01	8.075642e+02	1.384758e+01	1.384758e+01
4.786301e+01	5.248075e+01	8.170664e+02	1.330191e+01	1.330191e+01
5.248075e+01	5.754399e+01	8.069932e+02	1.262469e+01	1.262469e+01
5.754399e+01	6.309573e+01	7.399482e+02	1.154479e+01	1.154479e+01
6.309573e+01	6.918310e+01	6.457633e+02	1.029963e+01	1.029963e+01
6.918310e+01	7.585776e+01	5.896930e+02	9.399362e+00	9.399362e+00
7.585776e+01	8.317638e+01	5.020072e+02	8.282098e+00	8.282098e+00
8.317638e+01	9.120108e+01	3.944073e+02	7.010646e+00	7.010646e+00
9.120108e+01	1.000000e+02	3.089015e+02	5.925096e+00	5.925096e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_pt
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_pt
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+01	2.290868e+01	1.488302e+00	8.592715e-01	8.592715e-01
2.290868e+01	2.511886e+01	1.538336e+01	2.638225e+00	2.638225e+00
2.511886e+01	2.754229e+01	1.196651e+01	2.222125e+00	2.222125e+00
2.754229e+01	3.019952e+01	1.128995e+01	2.061254e+00	2.061254e+00
3.019952e+01	3.311311e+01	1.029658e+01	1.879889e+00	1.879889e+00
3.311311e+01	3.630781e+01	9.077535e+00	1.685656e+00	1.685656e+00
3.630781e+01	3.981072e+01	7.707877e+00	1.483382e+00	1.483382e+00
3.981072e+01	4.365158e+01	8.331467e+00	1.472809e+00	1.472809e+00
4.365158e+01	4.786301e+01	9.497962e+00	1.501760e+00	1.501760e+00
4.786301e+01	5.248075e+01	7.796021e+00	1.299337e+00	1.299337e+00
5.248075e+01	5.754399e+01	7.702578e+00	1.233400e+00	1.233400e+00
5.754399e+01	6.309573e+01	6.124206e+00	1.050293e+00	1.050293e+00
6.309573e+01	6.918310e+01	4.106864e+00	8.213728e-01	8.213728e-01
6.918310e+01	7.585776e+01	3.595689e+00	7.339669e-01	7.339669e-01
7.585776e+01	8.317638e+01	4.235771e+00	7.607670e-01	7.607670e-01
8.317638e+01	9.120108e+01	2.866151e+00	5.976337e-01	5.976337e-01
9.120108e+01	1.000000e+02	3.068558e+00	5.905443e-01	5.905443e-01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_pt
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_pt
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	6.331765e+02	1.855873e+01	1.855873e+01
2.089296e+01	2.290868e+01	1.307721e+03	2.547079e+01	2.547079e+01
2.290868e+01	2.511886e+01	1.374096e+03	2.493416e+01	2.493416e+01
2.511886e+01	2.754229e+01	1.332409e+03	2.344788e+01	2.344788e+01
2.754229e+01	3.019952e+01	1.299474e+03	2.211409e+01	2.211409e+01
3.019952e+01	3.311311e+01	1.300801e+03	2.112959e+01	2.112959e+01
3.311311e+01	3.630781e+01	1.307165e+03	2.022787e+01	2.022787e+01
3.630781e+01	3.981072e+01	1.318047e+03	1.939773e+01	1.939773e+01
3.981072e+01	4.365158e+01	1.341366e+03	1.868785e+01	1.868785e+01
4.365158e+01	4.786301e+01	1.307869e+03	1.762249e+01	1.762249e+01
4.786301e+01	5.248075e+01	1.246714e+03	1.643118e+01	1.643118e+01
5.248075e+01	5.754399e+01	1.168817e+03	1.519354e+01	1.519354e+01
5.754399e+01	6.309573e+01	1.104158e+03	1.410266e+01	1.410266e+01
6.309573e+01	6.918310e+01	9.629774e+02	1.257747e+01	1.257747e+01
6.918310e+01	7.585776e+01	8.210156e+02	1.109076e+01	1.109076e+01
7.585776e+01	8.317638e+01	6.689786e+02	9.560740e+00	9.560740e+00
8.317638e+01	9.120108e+01	5.431979e+02	8.227438e+00	8.227438e+00
9.120108e+01	1.000000e+02	4.177785e+02	6.890621e+00	6.890621e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_pt
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_pt
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	3.073408e+02	1.292993e+01	1.292993e+01
2.089296e+01	2.290868e+01	6.563412e+02	1.804470e+01	1.804470e+01
2.290868e+01	2.511886e+01	6.782253e+02	1.751754e+01	1.751754e+01
2.511886e+01	2.754229e+01	7.307824e+02	1.736516e+01	1.736516e+01
2.754229e+01	3.019952e+01	7.090090e+02	1.633471e+01	1.633471e+01
3.019952e+01	3.311311e+01	7.471882e+02	1.601404e+01	1.601404e+01
3.311311e+01	3.630781e+01	7.697123e+02	1.552205e+01	1.552205e+01
3.630781e+01	3.981072e+01	7.822068e+02	1.494329e+01	1.494329e+01
3.981072e+01	4.365158e+01	7.714418e+02	1.417220e+01	1.417220e+01
4.365158e+01	4.786301e+01	8.040024e+02	1.381700e+01	1.381700e+01
4.786301e+01	5.248075e+01	8.155505e+02	1.328956e+01	1.328956e+01
5.248075e+01	5.754399e+01	8.038331e+02	1.259995e+01	1.259995e+01
5.754399e+01	6.309573e+01	7.370662e+02	1.152229e+01	1.152229e+01
6.309573e+01	6.918310e+01	6.423135e+02	1.027209e+01	1.027209e+01
6.918310e+01	7.585776e+01	5.872958e+02	9.380239e+00	9.380239e+00
7.585776e+01	8.317638e+01	5.003676e+02	8.268562e+00	8.268562e+00
8.317638e+01	9.120108e+01	3.927873e+02	6.996234e+00	6.996234e+00
9.120108e+01	1.000000e+02	3.073104e+02	5.909816e+00	5.909816e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_pt
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_pt
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+01	2.290868e+01	1.488302e+00	8.592715e-01	8.592715e-01
2.290868e+01	2.511886e+01	1.538336e+01	2.638225e+00	2.638225e+00
2.511886e+01	2.754229e+01	1.196651e+01	2.222125e+00	2.222125e+00
2.754229e+01	3.019952e+01	1.128995e+01	2.061254e+00	2.061254e+00
3.019952e+01	3.311311e+01	1.029658e+01	1.879889e+00	1.879889e+00
3.311311e+01	3.630781e+01	9.077535e+00	1.685656e+00	1.685656e+00
3.630781e+01	3.981072e+01	7.707877e+00	1.483382e+00	1.483382e+00
3.981072e+01	4.365158e+01	8.331467e+00	1.472809e+00	1.472809e+00
4.365158e+01	4.786301e+01	9.497962e+00	1.501760e+00	1.501760e+00
4.786301e+01	5.248075e+01	7.796021e+00	1.299337e+00	1.299337e+00
5.248075e+01	5.754399e+01	7.702578e+00	1.233400e+00	1.233400e+00
5.754399e+01	6.309573e+01	6.124206e+00	1.050293e+00	1.050293e+00
6.309573e+01	6.918310e+01	4.106864e+00	8.213728e-01	8.213728e-01
6.918310e+01	7.585776e+01	3.595689e+00	7.339669e-01	7.339669e-01
7.585776e+01	8.317638e+01	4.235771e+00	7.607670e-01	7.607670e-01
8.317638e+01	9.120108e+01	2.866151e+00	5.976337e-01	5.976337e-01
9.120108e+01	1.000000e+02	3.068558e+00	5.905443e-01	5.905443e-01
# END HISTO1D



==> delphescmp/bjets_pt1.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_pt1
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_pt1
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_pt1
LegendXPos=0.3
XLabel=Transverse momentum, $p_T$ [GeV]
YLabel=$\mathrm{d}n/\mathrm{d}p_T$ [GeV$^{-1}$]
LegendYPos=0.7
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_pt1
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/bjets_pt1
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	3.388909e+02	1.357738e+01	1.357738e+01
2.089296e+01	2.290868e+01	6.985097e+02	1.861535e+01	1.861535e+01
2.290868e+01	2.511886e+01	7.818368e+02	1.880807e+01	1.880807e+01
2.511886e+01	2.754229e+01	7.666819e+02	1.778658e+01	1.778658e+01
2.754229e+01	3.019952e+01	7.989523e+02	1.733987e+01	1.733987e+01
3.019952e+01	3.311311e+01	8.302472e+02	1.688066e+01	1.688066e+01
3.311311e+01	3.630781e+01	8.761386e+02	1.656042e+01	1.656042e+01
3.630781e+01	3.981072e+01	9.337950e+02	1.632718e+01	1.632718e+01
3.981072e+01	4.365158e+01	9.794681e+02	1.596912e+01	1.596912e+01
4.365158e+01	4.786301e+01	9.754406e+02	1.521898e+01	1.521898e+01
4.786301e+01	5.248075e+01	9.760186e+02	1.453832e+01	1.453832e+01
5.248075e+01	5.754399e+01	9.482071e+02	1.368476e+01	1.368476e+01
5.754399e+01	6.309573e+01	9.287178e+02	1.293384e+01	1.293384e+01
6.309573e+01	6.918310e+01	8.194015e+02	1.160202e+01	1.160202e+01
6.918310e+01	7.585776e+01	7.073019e+02	1.029409e+01	1.029409e+01
7.585776e+01	8.317638e+01	5.800274e+02	8.902452e+00	8.902452e+00
8.317638e+01	9.120108e+01	4.750333e+02	7.693920e+00	7.693920e+00
9.120108e+01	1.000000e+02	3.717502e+02	6.499963e+00	6.499963e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_pt1
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/bjets_pt1
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	2.186744e+02	1.090649e+01	1.090649e+01
2.089296e+01	2.290868e+01	4.524438e+02	1.498191e+01	1.498191e+01
2.290868e+01	2.511886e+01	4.764318e+02	1.468204e+01	1.468204e+01
2.511886e+01	2.754229e+01	5.224001e+02	1.468204e+01	1.468204e+01
2.754229e+01	3.019952e+01	5.261118e+02	1.407098e+01	1.407098e+01
3.019952e+01	3.311311e+01	5.707735e+02	1.399644e+01	1.399644e+01
3.311311e+01	3.630781e+01	5.859705e+02	1.354325e+01	1.354325e+01
3.630781e+01	3.981072e+01	6.186285e+02	1.328925e+01	1.328925e+01
3.981072e+01	4.365158e+01	6.188718e+02	1.269364e+01	1.269364e+01
4.365158e+01	4.786301e+01	6.627203e+02	1.254441e+01	1.254441e+01
4.786301e+01	5.248075e+01	6.797698e+02	1.213294e+01	1.213294e+01
5.248075e+01	5.754399e+01	6.805919e+02	1.159389e+01	1.159389e+01
5.754399e+01	6.309573e+01	6.421410e+02	1.075476e+01	1.075476e+01
6.309573e+01	6.918310e+01	5.701970e+02	9.678267e+00	9.678267e+00
6.918310e+01	7.585776e+01	5.270680e+02	8.886255e+00	8.886255e+00
7.585776e+01	8.317638e+01	4.478986e+02	7.823035e+00	7.823035e+00
8.317638e+01	9.120108e+01	3.567735e+02	6.667789e+00	6.667789e+00
9.120108e+01	1.000000e+02	2.812845e+02	5.654032e+00	5.654032e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_pt1
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/bjets_pt1
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+01	2.290868e+01	1.488302e+00	8.592715e-01	8.592715e-01
2.290868e+01	2.511886e+01	1.538336e+01	2.638225e+00	2.638225e+00
2.511886e+01	2.754229e+01	1.196651e+01	2.222125e+00	2.222125e+00
2.754229e+01	3.019952e+01	1.128995e+01	2.061254e+00	2.061254e+00
3.019952e+01	3.311311e+01	1.029658e+01	1.879889e+00	1.879889e+00
3.311311e+01	3.630781e+01	9.077535e+00	1.685656e+00	1.685656e+00
3.630781e+01	3.981072e+01	7.707877e+00	1.483382e+00	1.483382e+00
3.981072e+01	4.365158e+01	8.331467e+00	1.472809e+00	1.472809e+00
4.365158e+01	4.786301e+01	9.260512e+00	1.482869e+00	1.482869e+00
4.786301e+01	5.248075e+01	7.796021e+00	1.299337e+00	1.299337e+00
5.248075e+01	5.754399e+01	7.702578e+00	1.233400e+00	1.233400e+00
5.754399e+01	6.309573e+01	6.124206e+00	1.050293e+00	1.050293e+00
6.309573e+01	6.918310e+01	4.106864e+00	8.213728e-01	8.213728e-01
6.918310e+01	7.585776e+01	3.595689e+00	7.339669e-01	7.339669e-01
7.585776e+01	8.317638e+01	4.235771e+00	7.607670e-01	7.607670e-01
8.317638e+01	9.120108e+01	2.866151e+00	5.976337e-01	5.976337e-01
9.120108e+01	1.000000e+02	3.068558e+00	5.905443e-01	5.905443e-01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_pt1
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/bjets_pt1
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	3.388909e+02	1.357738e+01	1.357738e+01
2.089296e+01	2.290868e+01	6.990058e+02	1.862196e+01	1.862196e+01
2.290868e+01	2.511886e+01	7.813843e+02	1.880263e+01	1.880263e+01
2.511886e+01	2.754229e+01	7.683325e+02	1.780571e+01	1.780571e+01
2.754229e+01	3.019952e+01	7.981996e+02	1.733170e+01	1.733170e+01
3.019952e+01	3.311311e+01	8.309337e+02	1.688764e+01	1.688764e+01
3.311311e+01	3.630781e+01	8.773907e+02	1.657225e+01	1.657225e+01
3.630781e+01	3.981072e+01	9.335096e+02	1.632469e+01	1.632469e+01
3.981072e+01	4.365158e+01	9.799889e+02	1.597336e+01	1.597336e+01
4.365158e+01	4.786301e+01	9.747283e+02	1.521342e+01	1.521342e+01
4.786301e+01	5.248075e+01	9.760186e+02	1.453832e+01	1.453832e+01
5.248075e+01	5.754399e+01	9.476146e+02	1.368049e+01	1.368049e+01
5.754399e+01	6.309573e+01	9.278172e+02	1.292756e+01	1.292756e+01
6.309573e+01	6.918310e+01	8.182516e+02	1.159387e+01	1.159387e+01
6.918310e+01	7.585776e+01	7.070023e+02	1.029191e+01	1.029191e+01
7.585776e+01	8.317638e+01	5.792076e+02	8.896158e+00	8.896158e+00
8.317638e+01	9.120108e+01	4.742856e+02	7.687862e+00	7.687862e+00
9.120108e+01	1.000000e+02	3.712956e+02	6.495988e+00	6.495988e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_pt1
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/bjets_pt1
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	2.186744e+02	1.090649e+01	1.090649e+01
2.089296e+01	2.290868e+01	4.529399e+02	1.499012e+01	1.499012e+01
2.290868e+01	2.511886e+01	4.750744e+02	1.466112e+01	1.466112e+01
2.511886e+01	2.754229e+01	5.219874e+02	1.467624e+01	1.467624e+01
2.754229e+01	3.019952e+01	5.261118e+02	1.407098e+01	1.407098e+01
3.019952e+01	3.311311e+01	5.718032e+02	1.400906e+01	1.400906e+01
3.311311e+01	3.630781e+01	5.850315e+02	1.353239e+01	1.353239e+01
3.630781e+01	3.981072e+01	6.180576e+02	1.328312e+01	1.328312e+01
3.981072e+01	4.365158e+01	6.183511e+02	1.268830e+01	1.268830e+01
4.365158e+01	4.786301e+01	6.620079e+02	1.253767e+01	1.253767e+01
4.786301e+01	5.248075e+01	6.797698e+02	1.213294e+01	1.213294e+01
5.248075e+01	5.754399e+01	6.790119e+02	1.158042e+01	1.158042e+01
5.754399e+01	6.309573e+01	6.401597e+02	1.073815e+01	1.073815e+01
6.309573e+01	6.918310e+01	5.678971e+02	9.658729e+00	9.658729e+00
6.918310e+01	7.585776e+01	5.254200e+02	8.872351e+00	8.872351e+00
7.585776e+01	8.317638e+01	4.470788e+02	7.815872e+00	7.815872e+00
8.317638e+01	9.120108e+01	3.555273e+02	6.656134e+00	6.656134e+00
9.120108e+01	1.000000e+02	2.799207e+02	5.640308e+00	5.640308e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_pt1
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/bjets_pt1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+01	2.290868e+01	1.488302e+00	8.592715e-01	8.592715e-01
2.290868e+01	2.511886e+01	1.538336e+01	2.638225e+00	2.638225e+00
2.511886e+01	2.754229e+01	1.196651e+01	2.222125e+00	2.222125e+00
2.754229e+01	3.019952e+01	1.128995e+01	2.061254e+00	2.061254e+00
3.019952e+01	3.311311e+01	1.029658e+01	1.879889e+00	1.879889e+00
3.311311e+01	3.630781e+01	9.077535e+00	1.685656e+00	1.685656e+00
3.630781e+01	3.981072e+01	7.707877e+00	1.483382e+00	1.483382e+00
3.981072e+01	4.365158e+01	8.331467e+00	1.472809e+00	1.472809e+00
4.365158e+01	4.786301e+01	9.260512e+00	1.482869e+00	1.482869e+00
4.786301e+01	5.248075e+01	7.796021e+00	1.299337e+00	1.299337e+00
5.248075e+01	5.754399e+01	7.702578e+00	1.233400e+00	1.233400e+00
5.754399e+01	6.309573e+01	6.124206e+00	1.050293e+00	1.050293e+00
6.309573e+01	6.918310e+01	4.106864e+00	8.213728e-01	8.213728e-01
6.918310e+01	7.585776e+01	3.595689e+00	7.339669e-01	7.339669e-01
7.585776e+01	8.317638e+01	4.235771e+00	7.607670e-01	7.607670e-01
8.317638e+01	9.120108e+01	2.866151e+00	5.976337e-01	5.976337e-01
9.120108e+01	1.000000e+02	3.068558e+00	5.905443e-01	5.905443e-01
# END HISTO1D



==> delphescmp/elec_eta.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_eta
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_eta
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_eta
LegendXPos=0.1
XLabel=Pseudorapidity, $|\eta|$
YLabel=$\mathrm{d}n/\mathrm{d}|\eta|$
LegendYPos=0.7
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_eta
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_eta
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	4.007000e+04	6.330087e+02	6.330087e+02
1.000000e-01	2.000000e-01	4.067000e+04	6.377304e+02	6.377304e+02
2.000000e-01	3.000000e-01	3.950000e+04	6.284903e+02	6.284903e+02
3.000000e-01	4.000000e-01	3.929000e+04	6.268174e+02	6.268174e+02
4.000000e-01	5.000000e-01	3.770000e+04	6.140033e+02	6.140033e+02
5.000000e-01	6.000000e-01	3.783000e+04	6.150610e+02	6.150610e+02
6.000000e-01	7.000000e-01	3.643000e+04	6.035727e+02	6.035727e+02
7.000000e-01	8.000000e-01	3.625000e+04	6.020797e+02	6.020797e+02
8.000000e-01	9.000000e-01	3.566000e+04	5.971599e+02	5.971599e+02
9.000000e-01	1.000000e+00	3.376000e+04	5.810336e+02	5.810336e+02
1.000000e+00	1.100000e+00	3.187000e+04	5.645352e+02	5.645352e+02
1.100000e+00	1.200000e+00	3.202000e+04	5.658622e+02	5.658622e+02
1.200000e+00	1.300000e+00	3.097000e+04	5.565070e+02	5.565070e+02
1.300000e+00	1.400000e+00	2.823000e+04	5.313191e+02	5.313191e+02
1.400000e+00	1.500000e+00	2.663000e+04	5.160426e+02	5.160426e+02
1.500000e+00	1.600000e+00	2.463000e+04	4.962862e+02	4.962862e+02
1.600000e+00	1.700000e+00	2.448000e+04	4.947727e+02	4.947727e+02
1.700000e+00	1.800000e+00	2.251000e+04	4.744470e+02	4.744470e+02
1.800000e+00	1.900000e+00	2.024000e+04	4.498889e+02	4.498889e+02
1.900000e+00	2.000000e+00	1.906000e+04	4.365776e+02	4.365776e+02
2.000000e+00	2.100000e+00	1.766000e+04	4.202380e+02	4.202380e+02
2.100000e+00	2.200000e+00	1.608000e+04	4.009988e+02	4.009988e+02
2.200000e+00	2.300000e+00	1.483000e+04	3.850974e+02	3.850974e+02
2.300000e+00	2.400000e+00	1.230000e+04	3.507136e+02	3.507136e+02
2.400000e+00	2.500000e+00	1.170000e+04	3.420526e+02	3.420526e+02
2.500000e+00	2.600000e+00	1.044000e+04	3.231099e+02	3.231099e+02
2.600000e+00	2.700000e+00	9.390000e+03	3.064311e+02	3.064311e+02
2.700000e+00	2.800000e+00	8.060000e+03	2.839014e+02	2.839014e+02
2.800000e+00	2.900000e+00	6.760000e+03	2.600000e+02	2.600000e+02
2.900000e+00	3.000000e+00	6.260000e+03	2.501999e+02	2.501999e+02
3.000000e+00	3.100000e+00	5.160000e+03	2.271563e+02	2.271563e+02
3.100000e+00	3.200000e+00	4.140000e+03	2.034699e+02	2.034699e+02
3.200000e+00	3.300000e+00	3.570000e+03	1.889444e+02	1.889444e+02
3.300000e+00	3.400000e+00	3.210000e+03	1.791647e+02	1.791647e+02
3.400000e+00	3.500000e+00	2.480000e+03	1.574802e+02	1.574802e+02
3.500000e+00	3.600000e+00	2.180000e+03	1.476482e+02	1.476482e+02
3.600000e+00	3.700000e+00	1.780000e+03	1.334166e+02	1.334166e+02
3.700000e+00	3.800000e+00	1.390000e+03	1.178983e+02	1.178983e+02
3.800000e+00	3.900000e+00	1.250000e+03	1.118034e+02	1.118034e+02
3.900000e+00	4.000000e+00	9.800000e+02	9.899495e+01	9.899495e+01
4.000000e+00	4.100000e+00	9.100000e+02	9.539392e+01	9.539392e+01
4.100000e+00	4.200000e+00	5.800000e+02	7.615773e+01	7.615773e+01
4.200000e+00	4.300000e+00	5.100000e+02	7.141428e+01	7.141428e+01
4.300000e+00	4.400000e+00	3.900000e+02	6.244998e+01	6.244998e+01
4.400000e+00	4.500000e+00	3.300000e+02	5.744563e+01	5.744563e+01
4.500000e+00	4.600000e+00	1.500000e+02	3.872983e+01	3.872983e+01
4.600000e+00	4.700000e+00	1.800000e+02	4.242641e+01	4.242641e+01
4.700000e+00	4.800000e+00	1.100000e+02	3.316625e+01	3.316625e+01
4.800000e+00	4.900000e+00	9.000000e+01	3.000000e+01	3.000000e+01
4.900000e+00	5.000000e+00	6.000000e+01	2.449490e+01	2.449490e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_eta
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_eta
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.268000e+04	5.716642e+02	5.716642e+02
1.000000e-01	2.000000e-01	3.416000e+04	5.844656e+02	5.844656e+02
2.000000e-01	3.000000e-01	3.293000e+04	5.738467e+02	5.738467e+02
3.000000e-01	4.000000e-01	3.322000e+04	5.763679e+02	5.763679e+02
4.000000e-01	5.000000e-01	3.167000e+04	5.627611e+02	5.627611e+02
5.000000e-01	6.000000e-01	3.218000e+04	5.672742e+02	5.672742e+02
6.000000e-01	7.000000e-01	3.102000e+04	5.569560e+02	5.569560e+02
7.000000e-01	8.000000e-01	3.032000e+04	5.506360e+02	5.506360e+02
8.000000e-01	9.000000e-01	3.015000e+04	5.490902e+02	5.490902e+02
9.000000e-01	1.000000e+00	2.848000e+04	5.336666e+02	5.336666e+02
1.000000e+00	1.100000e+00	2.653000e+04	5.150728e+02	5.150728e+02
1.100000e+00	1.200000e+00	2.673000e+04	5.170106e+02	5.170106e+02
1.200000e+00	1.300000e+00	2.590000e+04	5.089204e+02	5.089204e+02
1.300000e+00	1.400000e+00	2.278000e+04	4.772840e+02	4.772840e+02
1.400000e+00	1.500000e+00	2.124000e+04	4.608687e+02	4.608687e+02
1.500000e+00	1.600000e+00	1.738000e+04	4.168933e+02	4.168933e+02
1.600000e+00	1.700000e+00	1.743000e+04	4.174925e+02	4.174925e+02
1.700000e+00	1.800000e+00	1.689000e+04	4.109745e+02	4.109745e+02
1.800000e+00	1.900000e+00	1.475000e+04	3.840573e+02	3.840573e+02
1.900000e+00	2.000000e+00	1.421000e+04	3.769615e+02	3.769615e+02
2.000000e+00	2.100000e+00	1.299000e+04	3.604164e+02	3.604164e+02
2.100000e+00	2.200000e+00	1.162000e+04	3.408812e+02	3.408812e+02
2.200000e+00	2.300000e+00	1.062000e+04	3.258834e+02	3.258834e+02
2.300000e+00	2.400000e+00	9.150000e+03	3.024897e+02	3.024897e+02
2.400000e+00	2.500000e+00	8.480000e+03	2.912044e+02	2.912044e+02
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_eta
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_eta
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.452000e+04	5.875372e+02	5.875372e+02
1.000000e-01	2.000000e-01	3.533000e+04	5.943904e+02	5.943904e+02
2.000000e-01	3.000000e-01	3.435000e+04	5.860887e+02	5.860887e+02
3.000000e-01	4.000000e-01	3.376000e+04	5.810336e+02	5.810336e+02
4.000000e-01	5.000000e-01	3.300000e+04	5.744563e+02	5.744563e+02
5.000000e-01	6.000000e-01	3.238000e+04	5.690343e+02	5.690343e+02
6.000000e-01	7.000000e-01	3.139000e+04	5.602678e+02	5.602678e+02
7.000000e-01	8.000000e-01	3.090000e+04	5.558777e+02	5.558777e+02
8.000000e-01	9.000000e-01	3.035000e+04	5.509083e+02	5.509083e+02
9.000000e-01	1.000000e+00	2.908000e+04	5.392588e+02	5.392588e+02
1.000000e+00	1.100000e+00	2.717000e+04	5.212485e+02	5.212485e+02
1.100000e+00	1.200000e+00	2.739000e+04	5.233546e+02	5.233546e+02
1.200000e+00	1.300000e+00	2.634000e+04	5.132251e+02	5.132251e+02
1.300000e+00	1.400000e+00	2.431000e+04	4.930517e+02	4.930517e+02
1.400000e+00	1.500000e+00	2.273000e+04	4.767599e+02	4.767599e+02
1.500000e+00	1.600000e+00	1.655000e+04	4.068169e+02	4.068169e+02
1.600000e+00	1.700000e+00	1.651000e+04	4.063250e+02	4.063250e+02
1.700000e+00	1.800000e+00	1.489000e+04	3.858756e+02	3.858756e+02
1.800000e+00	1.900000e+00	1.348000e+04	3.671512e+02	3.671512e+02
1.900000e+00	2.000000e+00	1.278000e+04	3.574913e+02	3.574913e+02
2.000000e+00	2.100000e+00	1.167000e+04	3.416138e+02	3.416138e+02
2.100000e+00	2.200000e+00	1.040000e+04	3.224903e+02	3.224903e+02
2.200000e+00	2.300000e+00	9.280000e+03	3.046309e+02	3.046309e+02
2.300000e+00	2.400000e+00	8.060000e+03	2.839014e+02	2.839014e+02
2.400000e+00	2.500000e+00	7.450000e+03	2.729469e+02	2.729469e+02
2.500000e+00	2.600000e+00	1.500000e+02	3.872983e+01	3.872983e+01
2.600000e+00	2.700000e+00	7.000000e+01	2.645751e+01	2.645751e+01
2.700000e+00	2.800000e+00	7.000000e+01	2.645751e+01	2.645751e+01
2.800000e+00	2.900000e+00	2.000000e+01	1.414214e+01	1.414214e+01
2.900000e+00	3.000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	2.000000e+01	1.414214e+01	1.414214e+01
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	2.000000e+01	1.414214e+01	1.414214e+01
3.600000e+00	3.700000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	1.000000e+01	1.000000e+01	1.000000e+01
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_eta
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_eta
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.453000e+04	4.952777e+02	4.952777e+02
1.000000e-01	2.000000e-01	2.508000e+04	5.007994e+02	5.007994e+02
2.000000e-01	3.000000e-01	2.404000e+04	4.903060e+02	4.903060e+02
3.000000e-01	4.000000e-01	2.402000e+04	4.901020e+02	4.901020e+02
4.000000e-01	5.000000e-01	2.286000e+04	4.781213e+02	4.781213e+02
5.000000e-01	6.000000e-01	2.399000e+04	4.897959e+02	4.897959e+02
6.000000e-01	7.000000e-01	2.236000e+04	4.728636e+02	4.728636e+02
7.000000e-01	8.000000e-01	2.270000e+04	4.764452e+02	4.764452e+02
8.000000e-01	9.000000e-01	2.159000e+04	4.646504e+02	4.646504e+02
9.000000e-01	1.000000e+00	2.103000e+04	4.585848e+02	4.585848e+02
1.000000e+00	1.100000e+00	1.927000e+04	4.389761e+02	4.389761e+02
1.100000e+00	1.200000e+00	1.984000e+04	4.454211e+02	4.454211e+02
1.200000e+00	1.300000e+00	1.936000e+04	4.400000e+02	4.400000e+02
1.300000e+00	1.400000e+00	1.731000e+04	4.160529e+02	4.160529e+02
1.400000e+00	1.500000e+00	1.655000e+04	4.068169e+02	4.068169e+02
1.500000e+00	1.600000e+00	1.515000e+04	3.892300e+02	3.892300e+02
1.600000e+00	1.700000e+00	1.568000e+04	3.959798e+02	3.959798e+02
1.700000e+00	1.800000e+00	1.427000e+04	3.777565e+02	3.777565e+02
1.800000e+00	1.900000e+00	1.304000e+04	3.611094e+02	3.611094e+02
1.900000e+00	2.000000e+00	1.173000e+04	3.424909e+02	3.424909e+02
2.000000e+00	2.100000e+00	1.139000e+04	3.374907e+02	3.374907e+02
2.100000e+00	2.200000e+00	9.700000e+03	3.114482e+02	3.114482e+02
2.200000e+00	2.300000e+00	9.260000e+03	3.043025e+02	3.043025e+02
2.300000e+00	2.400000e+00	7.990000e+03	2.826659e+02	2.826659e+02
2.400000e+00	2.500000e+00	7.440000e+03	2.727636e+02	2.727636e+02
2.500000e+00	2.600000e+00	7.040000e+03	2.653300e+02	2.653300e+02
2.600000e+00	2.700000e+00	5.930000e+03	2.435159e+02	2.435159e+02
2.700000e+00	2.800000e+00	5.180000e+03	2.275961e+02	2.275961e+02
2.800000e+00	2.900000e+00	4.260000e+03	2.063977e+02	2.063977e+02
2.900000e+00	3.000000e+00	4.020000e+03	2.004994e+02	2.004994e+02
3.000000e+00	3.100000e+00	3.390000e+03	1.841195e+02	1.841195e+02
3.100000e+00	3.200000e+00	2.730000e+03	1.652271e+02	1.652271e+02
3.200000e+00	3.300000e+00	2.340000e+03	1.529706e+02	1.529706e+02
3.300000e+00	3.400000e+00	2.010000e+03	1.417745e+02	1.417745e+02
3.400000e+00	3.500000e+00	1.630000e+03	1.276715e+02	1.276715e+02
3.500000e+00	3.600000e+00	1.490000e+03	1.220656e+02	1.220656e+02
3.600000e+00	3.700000e+00	1.200000e+03	1.095445e+02	1.095445e+02
3.700000e+00	3.800000e+00	9.800000e+02	9.899495e+01	9.899495e+01
3.800000e+00	3.900000e+00	8.300000e+02	9.110434e+01	9.110434e+01
3.900000e+00	4.000000e+00	6.700000e+02	8.185353e+01	8.185353e+01
4.000000e+00	4.100000e+00	7.400000e+02	8.602325e+01	8.602325e+01
4.100000e+00	4.200000e+00	4.500000e+02	6.708204e+01	6.708204e+01
4.200000e+00	4.300000e+00	3.700000e+02	6.082763e+01	6.082763e+01
4.300000e+00	4.400000e+00	2.600000e+02	5.099020e+01	5.099020e+01
4.400000e+00	4.500000e+00	2.500000e+02	5.000000e+01	5.000000e+01
4.500000e+00	4.600000e+00	1.100000e+02	3.316625e+01	3.316625e+01
4.600000e+00	4.700000e+00	1.100000e+02	3.316625e+01	3.316625e+01
4.700000e+00	4.800000e+00	1.000000e+02	3.162278e+01	3.162278e+01
4.800000e+00	4.900000e+00	5.000000e+01	2.236068e+01	2.236068e+01
4.900000e+00	5.000000e+00	6.000000e+01	2.449490e+01	2.449490e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_eta
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_eta
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.051000e+04	4.528797e+02	4.528797e+02
1.000000e-01	2.000000e-01	2.143000e+04	4.629255e+02	4.629255e+02
2.000000e-01	3.000000e-01	2.043000e+04	4.519956e+02	4.519956e+02
3.000000e-01	4.000000e-01	2.092000e+04	4.573839e+02	4.573839e+02
4.000000e-01	5.000000e-01	1.958000e+04	4.424929e+02	4.424929e+02
5.000000e-01	6.000000e-01	2.066000e+04	4.545327e+02	4.545327e+02
6.000000e-01	7.000000e-01	1.948000e+04	4.413615e+02	4.413615e+02
7.000000e-01	8.000000e-01	1.922000e+04	4.384062e+02	4.384062e+02
8.000000e-01	9.000000e-01	1.852000e+04	4.303487e+02	4.303487e+02
9.000000e-01	1.000000e+00	1.812000e+04	4.256759e+02	4.256759e+02
1.000000e+00	1.100000e+00	1.646000e+04	4.057093e+02	4.057093e+02
1.100000e+00	1.200000e+00	1.696000e+04	4.118252e+02	4.118252e+02
1.200000e+00	1.300000e+00	1.658000e+04	4.071855e+02	4.071855e+02
1.300000e+00	1.400000e+00	1.435000e+04	3.788139e+02	3.788139e+02
1.400000e+00	1.500000e+00	1.343000e+04	3.664696e+02	3.664696e+02
1.500000e+00	1.600000e+00	1.081000e+04	3.287856e+02	3.287856e+02
1.600000e+00	1.700000e+00	1.141000e+04	3.377869e+02	3.377869e+02
1.700000e+00	1.800000e+00	1.097000e+04	3.312099e+02	3.312099e+02
1.800000e+00	1.900000e+00	9.690000e+03	3.112876e+02	3.112876e+02
1.900000e+00	2.000000e+00	8.910000e+03	2.984962e+02	2.984962e+02
2.000000e+00	2.100000e+00	8.610000e+03	2.934280e+02	2.934280e+02
2.100000e+00	2.200000e+00	7.200000e+03	2.683282e+02	2.683282e+02
2.200000e+00	2.300000e+00	6.810000e+03	2.609598e+02	2.609598e+02
2.300000e+00	2.400000e+00	5.990000e+03	2.447448e+02	2.447448e+02
2.400000e+00	2.500000e+00	5.500000e+03	2.345208e+02	2.345208e+02
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_eta
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_eta
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.452000e+04	5.875372e+02	5.875372e+02
1.000000e-01	2.000000e-01	3.533000e+04	5.943904e+02	5.943904e+02
2.000000e-01	3.000000e-01	3.435000e+04	5.860887e+02	5.860887e+02
3.000000e-01	4.000000e-01	3.376000e+04	5.810336e+02	5.810336e+02
4.000000e-01	5.000000e-01	3.300000e+04	5.744563e+02	5.744563e+02
5.000000e-01	6.000000e-01	3.238000e+04	5.690343e+02	5.690343e+02
6.000000e-01	7.000000e-01	3.139000e+04	5.602678e+02	5.602678e+02
7.000000e-01	8.000000e-01	3.090000e+04	5.558777e+02	5.558777e+02
8.000000e-01	9.000000e-01	3.035000e+04	5.509083e+02	5.509083e+02
9.000000e-01	1.000000e+00	2.908000e+04	5.392588e+02	5.392588e+02
1.000000e+00	1.100000e+00	2.717000e+04	5.212485e+02	5.212485e+02
1.100000e+00	1.200000e+00	2.739000e+04	5.233546e+02	5.233546e+02
1.200000e+00	1.300000e+00	2.634000e+04	5.132251e+02	5.132251e+02
1.300000e+00	1.400000e+00	2.431000e+04	4.930517e+02	4.930517e+02
1.400000e+00	1.500000e+00	2.273000e+04	4.767599e+02	4.767599e+02
1.500000e+00	1.600000e+00	1.655000e+04	4.068169e+02	4.068169e+02
1.600000e+00	1.700000e+00	1.651000e+04	4.063250e+02	4.063250e+02
1.700000e+00	1.800000e+00	1.489000e+04	3.858756e+02	3.858756e+02
1.800000e+00	1.900000e+00	1.348000e+04	3.671512e+02	3.671512e+02
1.900000e+00	2.000000e+00	1.278000e+04	3.574913e+02	3.574913e+02
2.000000e+00	2.100000e+00	1.167000e+04	3.416138e+02	3.416138e+02
2.100000e+00	2.200000e+00	1.040000e+04	3.224903e+02	3.224903e+02
2.200000e+00	2.300000e+00	9.280000e+03	3.046309e+02	3.046309e+02
2.300000e+00	2.400000e+00	8.060000e+03	2.839014e+02	2.839014e+02
2.400000e+00	2.500000e+00	7.450000e+03	2.729469e+02	2.729469e+02
2.500000e+00	2.600000e+00	1.500000e+02	3.872983e+01	3.872983e+01
2.600000e+00	2.700000e+00	7.000000e+01	2.645751e+01	2.645751e+01
2.700000e+00	2.800000e+00	7.000000e+01	2.645751e+01	2.645751e+01
2.800000e+00	2.900000e+00	2.000000e+01	1.414214e+01	1.414214e+01
2.900000e+00	3.000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	2.000000e+01	1.414214e+01	1.414214e+01
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	2.000000e+01	1.414214e+01	1.414214e+01
3.600000e+00	3.700000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	1.000000e+01	1.000000e+01	1.000000e+01
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> delphescmp/elec_eta1.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_eta1
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_eta1
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_eta1
LegendXPos=0.1
XLabel=Pseudorapidity, $|\eta|$
YLabel=$\mathrm{d}n/\mathrm{d}|\eta|$
LegendYPos=0.7
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_eta1
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_eta1
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.219000e+04	5.673623e+02	5.673623e+02
1.000000e-01	2.000000e-01	3.215000e+04	5.670097e+02	5.670097e+02
2.000000e-01	3.000000e-01	3.087000e+04	5.556078e+02	5.556078e+02
3.000000e-01	4.000000e-01	3.092000e+04	5.560576e+02	5.560576e+02
4.000000e-01	5.000000e-01	2.965000e+04	5.445181e+02	5.445181e+02
5.000000e-01	6.000000e-01	3.008000e+04	5.484524e+02	5.484524e+02
6.000000e-01	7.000000e-01	2.895000e+04	5.380520e+02	5.380520e+02
7.000000e-01	8.000000e-01	2.880000e+04	5.366563e+02	5.366563e+02
8.000000e-01	9.000000e-01	2.830000e+04	5.319774e+02	5.319774e+02
9.000000e-01	1.000000e+00	2.692000e+04	5.188449e+02	5.188449e+02
1.000000e+00	1.100000e+00	2.570000e+04	5.069517e+02	5.069517e+02
1.100000e+00	1.200000e+00	2.525000e+04	5.024938e+02	5.024938e+02
1.200000e+00	1.300000e+00	2.477000e+04	4.976947e+02	4.976947e+02
1.300000e+00	1.400000e+00	2.258000e+04	4.751842e+02	4.751842e+02
1.400000e+00	1.500000e+00	2.086000e+04	4.567275e+02	4.567275e+02
1.500000e+00	1.600000e+00	1.972000e+04	4.440721e+02	4.440721e+02
1.600000e+00	1.700000e+00	1.912000e+04	4.372642e+02	4.372642e+02
1.700000e+00	1.800000e+00	1.819000e+04	4.264974e+02	4.264974e+02
1.800000e+00	1.900000e+00	1.618000e+04	4.022437e+02	4.022437e+02
1.900000e+00	2.000000e+00	1.484000e+04	3.852272e+02	3.852272e+02
2.000000e+00	2.100000e+00	1.377000e+04	3.710795e+02	3.710795e+02
2.100000e+00	2.200000e+00	1.260000e+04	3.549648e+02	3.549648e+02
2.200000e+00	2.300000e+00	1.171000e+04	3.421988e+02	3.421988e+02
2.300000e+00	2.400000e+00	9.810000e+03	3.132092e+02	3.132092e+02
2.400000e+00	2.500000e+00	9.370000e+03	3.061046e+02	3.061046e+02
2.500000e+00	2.600000e+00	8.550000e+03	2.924038e+02	2.924038e+02
2.600000e+00	2.700000e+00	7.390000e+03	2.718455e+02	2.718455e+02
2.700000e+00	2.800000e+00	6.330000e+03	2.515949e+02	2.515949e+02
2.800000e+00	2.900000e+00	5.050000e+03	2.247221e+02	2.247221e+02
2.900000e+00	3.000000e+00	4.800000e+03	2.190890e+02	2.190890e+02
3.000000e+00	3.100000e+00	4.040000e+03	2.009975e+02	2.009975e+02
3.100000e+00	3.200000e+00	3.210000e+03	1.791647e+02	1.791647e+02
3.200000e+00	3.300000e+00	2.920000e+03	1.708801e+02	1.708801e+02
3.300000e+00	3.400000e+00	2.520000e+03	1.587451e+02	1.587451e+02
3.400000e+00	3.500000e+00	2.010000e+03	1.417745e+02	1.417745e+02
3.500000e+00	3.600000e+00	1.780000e+03	1.334166e+02	1.334166e+02
3.600000e+00	3.700000e+00	1.380000e+03	1.174734e+02	1.174734e+02
3.700000e+00	3.800000e+00	1.020000e+03	1.009950e+02	1.009950e+02
3.800000e+00	3.900000e+00	1.010000e+03	1.004988e+02	1.004988e+02
3.900000e+00	4.000000e+00	7.800000e+02	8.831761e+01	8.831761e+01
4.000000e+00	4.100000e+00	7.100000e+02	8.426150e+01	8.426150e+01
4.100000e+00	4.200000e+00	4.100000e+02	6.403124e+01	6.403124e+01
4.200000e+00	4.300000e+00	4.400000e+02	6.633250e+01	6.633250e+01
4.300000e+00	4.400000e+00	2.400000e+02	4.898979e+01	4.898979e+01
4.400000e+00	4.500000e+00	2.500000e+02	5.000000e+01	5.000000e+01
4.500000e+00	4.600000e+00	1.200000e+02	3.464102e+01	3.464102e+01
4.600000e+00	4.700000e+00	1.300000e+02	3.605551e+01	3.605551e+01
4.700000e+00	4.800000e+00	8.000000e+01	2.828427e+01	2.828427e+01
4.800000e+00	4.900000e+00	9.000000e+01	3.000000e+01	3.000000e+01
4.900000e+00	5.000000e+00	3.000000e+01	1.732051e+01	1.732051e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_eta1
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_eta1
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.786000e+04	5.278257e+02	5.278257e+02
1.000000e-01	2.000000e-01	2.842000e+04	5.331041e+02	5.331041e+02
2.000000e-01	3.000000e-01	2.707000e+04	5.202884e+02	5.202884e+02
3.000000e-01	4.000000e-01	2.768000e+04	5.261179e+02	5.261179e+02
4.000000e-01	5.000000e-01	2.645000e+04	5.142956e+02	5.142956e+02
5.000000e-01	6.000000e-01	2.704000e+04	5.200000e+02	5.200000e+02
6.000000e-01	7.000000e-01	2.602000e+04	5.100980e+02	5.100980e+02
7.000000e-01	8.000000e-01	2.544000e+04	5.043808e+02	5.043808e+02
8.000000e-01	9.000000e-01	2.523000e+04	5.022947e+02	5.022947e+02
9.000000e-01	1.000000e+00	2.406000e+04	4.905099e+02	4.905099e+02
1.000000e+00	1.100000e+00	2.255000e+04	4.748684e+02	4.748684e+02
1.100000e+00	1.200000e+00	2.228000e+04	4.720169e+02	4.720169e+02
1.200000e+00	1.300000e+00	2.195000e+04	4.685083e+02	4.685083e+02
1.300000e+00	1.400000e+00	1.921000e+04	4.382921e+02	4.382921e+02
1.400000e+00	1.500000e+00	1.759000e+04	4.194043e+02	4.194043e+02
1.500000e+00	1.600000e+00	1.466000e+04	3.828838e+02	3.828838e+02
1.600000e+00	1.700000e+00	1.459000e+04	3.819686e+02	3.819686e+02
1.700000e+00	1.800000e+00	1.445000e+04	3.801316e+02	3.801316e+02
1.800000e+00	1.900000e+00	1.238000e+04	3.518522e+02	3.518522e+02
1.900000e+00	2.000000e+00	1.188000e+04	3.446738e+02	3.446738e+02
2.000000e+00	2.100000e+00	1.083000e+04	3.290897e+02	3.290897e+02
2.100000e+00	2.200000e+00	9.850000e+03	3.138471e+02	3.138471e+02
2.200000e+00	2.300000e+00	9.080000e+03	3.013304e+02	3.013304e+02
2.300000e+00	2.400000e+00	7.770000e+03	2.787472e+02	2.787472e+02
2.400000e+00	2.500000e+00	7.250000e+03	2.692582e+02	2.692582e+02
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_eta1
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_eta1
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.877000e+04	5.363767e+02	5.363767e+02
1.000000e-01	2.000000e-01	2.927000e+04	5.410176e+02	5.410176e+02
2.000000e-01	3.000000e-01	2.818000e+04	5.308484e+02	5.308484e+02
3.000000e-01	4.000000e-01	2.791000e+04	5.282992e+02	5.282992e+02
4.000000e-01	5.000000e-01	2.721000e+04	5.216321e+02	5.216321e+02
5.000000e-01	6.000000e-01	2.701000e+04	5.197115e+02	5.197115e+02
6.000000e-01	7.000000e-01	2.633000e+04	5.131277e+02	5.131277e+02
7.000000e-01	8.000000e-01	2.565000e+04	5.064583e+02	5.064583e+02
8.000000e-01	9.000000e-01	2.502000e+04	5.002000e+02	5.002000e+02
9.000000e-01	1.000000e+00	2.450000e+04	4.949747e+02	4.949747e+02
1.000000e+00	1.100000e+00	2.254000e+04	4.747631e+02	4.747631e+02
1.100000e+00	1.200000e+00	2.256000e+04	4.749737e+02	4.749737e+02
1.200000e+00	1.300000e+00	2.215000e+04	4.706379e+02	4.706379e+02
1.300000e+00	1.400000e+00	2.042000e+04	4.518849e+02	4.518849e+02
1.400000e+00	1.500000e+00	1.872000e+04	4.326662e+02	4.326662e+02
1.500000e+00	1.600000e+00	1.389000e+04	3.726929e+02	3.726929e+02
1.600000e+00	1.700000e+00	1.365000e+04	3.694591e+02	3.694591e+02
1.700000e+00	1.800000e+00	1.255000e+04	3.542598e+02	3.542598e+02
1.800000e+00	1.900000e+00	1.143000e+04	3.380828e+02	3.380828e+02
1.900000e+00	2.000000e+00	1.051000e+04	3.241913e+02	3.241913e+02
2.000000e+00	2.100000e+00	9.730000e+03	3.119295e+02	3.119295e+02
2.100000e+00	2.200000e+00	8.710000e+03	2.951271e+02	2.951271e+02
2.200000e+00	2.300000e+00	7.960000e+03	2.821347e+02	2.821347e+02
2.300000e+00	2.400000e+00	6.870000e+03	2.621068e+02	2.621068e+02
2.400000e+00	2.500000e+00	6.290000e+03	2.507987e+02	2.507987e+02
2.500000e+00	2.600000e+00	1.300000e+02	3.605551e+01	3.605551e+01
2.600000e+00	2.700000e+00	5.000000e+01	2.236068e+01	2.236068e+01
2.700000e+00	2.800000e+00	7.000000e+01	2.645751e+01	2.645751e+01
2.800000e+00	2.900000e+00	2.000000e+01	1.414214e+01	1.414214e+01
2.900000e+00	3.000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	2.000000e+01	1.414214e+01	1.414214e+01
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	1.000000e+01	1.000000e+01	1.000000e+01
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_eta1
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_eta1
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.257000e+04	4.750789e+02	4.750789e+02
1.000000e-01	2.000000e-01	2.250000e+04	4.743416e+02	4.743416e+02
2.000000e-01	3.000000e-01	2.185000e+04	4.674398e+02	4.674398e+02
3.000000e-01	4.000000e-01	2.189000e+04	4.678675e+02	4.678675e+02
4.000000e-01	5.000000e-01	2.064000e+04	4.543127e+02	4.543127e+02
5.000000e-01	6.000000e-01	2.162000e+04	4.649731e+02	4.649731e+02
6.000000e-01	7.000000e-01	2.051000e+04	4.528797e+02	4.528797e+02
7.000000e-01	8.000000e-01	2.059000e+04	4.537621e+02	4.537621e+02
8.000000e-01	9.000000e-01	1.970000e+04	4.438468e+02	4.438468e+02
9.000000e-01	1.000000e+00	1.913000e+04	4.373786e+02	4.373786e+02
1.000000e+00	1.100000e+00	1.767000e+04	4.203570e+02	4.203570e+02
1.100000e+00	1.200000e+00	1.783000e+04	4.222558e+02	4.222558e+02
1.200000e+00	1.300000e+00	1.766000e+04	4.202380e+02	4.202380e+02
1.300000e+00	1.400000e+00	1.580000e+04	3.974921e+02	3.974921e+02
1.400000e+00	1.500000e+00	1.517000e+04	3.894868e+02	3.894868e+02
1.500000e+00	1.600000e+00	1.362000e+04	3.690528e+02	3.690528e+02
1.600000e+00	1.700000e+00	1.412000e+04	3.757659e+02	3.757659e+02
1.700000e+00	1.800000e+00	1.305000e+04	3.612478e+02	3.612478e+02
1.800000e+00	1.900000e+00	1.188000e+04	3.446738e+02	3.446738e+02
1.900000e+00	2.000000e+00	1.057000e+04	3.251154e+02	3.251154e+02
2.000000e+00	2.100000e+00	1.024000e+04	3.200000e+02	3.200000e+02
2.100000e+00	2.200000e+00	8.740000e+03	2.956349e+02	2.956349e+02
2.200000e+00	2.300000e+00	8.380000e+03	2.894823e+02	2.894823e+02
2.300000e+00	2.400000e+00	7.350000e+03	2.711088e+02	2.711088e+02
2.400000e+00	2.500000e+00	6.680000e+03	2.584570e+02	2.584570e+02
2.500000e+00	2.600000e+00	6.440000e+03	2.537716e+02	2.537716e+02
2.600000e+00	2.700000e+00	5.400000e+03	2.323790e+02	2.323790e+02
2.700000e+00	2.800000e+00	4.670000e+03	2.161018e+02	2.161018e+02
2.800000e+00	2.900000e+00	3.620000e+03	1.902630e+02	1.902630e+02
2.900000e+00	3.000000e+00	3.530000e+03	1.878829e+02	1.878829e+02
3.000000e+00	3.100000e+00	3.040000e+03	1.743560e+02	1.743560e+02
3.100000e+00	3.200000e+00	2.400000e+03	1.549193e+02	1.549193e+02
3.200000e+00	3.300000e+00	2.130000e+03	1.459452e+02	1.459452e+02
3.300000e+00	3.400000e+00	1.840000e+03	1.356466e+02	1.356466e+02
3.400000e+00	3.500000e+00	1.440000e+03	1.200000e+02	1.200000e+02
3.500000e+00	3.600000e+00	1.330000e+03	1.153256e+02	1.153256e+02
3.600000e+00	3.700000e+00	1.090000e+03	1.044031e+02	1.044031e+02
3.700000e+00	3.800000e+00	8.500000e+02	9.219544e+01	9.219544e+01
3.800000e+00	3.900000e+00	7.700000e+02	8.774964e+01	8.774964e+01
3.900000e+00	4.000000e+00	6.000000e+02	7.745967e+01	7.745967e+01
4.000000e+00	4.100000e+00	6.600000e+02	8.124038e+01	8.124038e+01
4.100000e+00	4.200000e+00	3.700000e+02	6.082763e+01	6.082763e+01
4.200000e+00	4.300000e+00	3.400000e+02	5.830952e+01	5.830952e+01
4.300000e+00	4.400000e+00	1.900000e+02	4.358899e+01	4.358899e+01
4.400000e+00	4.500000e+00	2.300000e+02	4.795832e+01	4.795832e+01
4.500000e+00	4.600000e+00	9.000000e+01	3.000000e+01	3.000000e+01
4.600000e+00	4.700000e+00	1.000000e+02	3.162278e+01	3.162278e+01
4.700000e+00	4.800000e+00	9.000000e+01	3.000000e+01	3.000000e+01
4.800000e+00	4.900000e+00	5.000000e+01	2.236068e+01	2.236068e+01
4.900000e+00	5.000000e+00	6.000000e+01	2.449490e+01	2.449490e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_eta1
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_eta1
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	1.931000e+04	4.394315e+02	4.394315e+02
1.000000e-01	2.000000e-01	1.963000e+04	4.430576e+02	4.430576e+02
2.000000e-01	3.000000e-01	1.895000e+04	4.353160e+02	4.353160e+02
3.000000e-01	4.000000e-01	1.960000e+04	4.427189e+02	4.427189e+02
4.000000e-01	5.000000e-01	1.812000e+04	4.256759e+02	4.256759e+02
5.000000e-01	6.000000e-01	1.920000e+04	4.381780e+02	4.381780e+02
6.000000e-01	7.000000e-01	1.821000e+04	4.267318e+02	4.267318e+02
7.000000e-01	8.000000e-01	1.783000e+04	4.222558e+02	4.222558e+02
8.000000e-01	9.000000e-01	1.713000e+04	4.138840e+02	4.138840e+02
9.000000e-01	1.000000e+00	1.678000e+04	4.096340e+02	4.096340e+02
1.000000e+00	1.100000e+00	1.538000e+04	3.921734e+02	3.921734e+02
1.100000e+00	1.200000e+00	1.563000e+04	3.953479e+02	3.953479e+02
1.200000e+00	1.300000e+00	1.544000e+04	3.929377e+02	3.929377e+02
1.300000e+00	1.400000e+00	1.335000e+04	3.653765e+02	3.653765e+02
1.400000e+00	1.500000e+00	1.250000e+04	3.535534e+02	3.535534e+02
1.500000e+00	1.600000e+00	9.970000e+03	3.157531e+02	3.157531e+02
1.600000e+00	1.700000e+00	1.062000e+04	3.258834e+02	3.258834e+02
1.700000e+00	1.800000e+00	1.031000e+04	3.210919e+02	3.210919e+02
1.800000e+00	1.900000e+00	8.960000e+03	2.993326e+02	2.993326e+02
1.900000e+00	2.000000e+00	8.280000e+03	2.877499e+02	2.877499e+02
2.000000e+00	2.100000e+00	7.930000e+03	2.816026e+02	2.816026e+02
2.100000e+00	2.200000e+00	6.640000e+03	2.576820e+02	2.576820e+02
2.200000e+00	2.300000e+00	6.310000e+03	2.511971e+02	2.511971e+02
2.300000e+00	2.400000e+00	5.620000e+03	2.370654e+02	2.370654e+02
2.400000e+00	2.500000e+00	5.050000e+03	2.247221e+02	2.247221e+02
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_eta1
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_eta1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.877000e+04	5.363767e+02	5.363767e+02
1.000000e-01	2.000000e-01	2.927000e+04	5.410176e+02	5.410176e+02
2.000000e-01	3.000000e-01	2.818000e+04	5.308484e+02	5.308484e+02
3.000000e-01	4.000000e-01	2.791000e+04	5.282992e+02	5.282992e+02
4.000000e-01	5.000000e-01	2.721000e+04	5.216321e+02	5.216321e+02
5.000000e-01	6.000000e-01	2.701000e+04	5.197115e+02	5.197115e+02
6.000000e-01	7.000000e-01	2.633000e+04	5.131277e+02	5.131277e+02
7.000000e-01	8.000000e-01	2.565000e+04	5.064583e+02	5.064583e+02
8.000000e-01	9.000000e-01	2.502000e+04	5.002000e+02	5.002000e+02
9.000000e-01	1.000000e+00	2.450000e+04	4.949747e+02	4.949747e+02
1.000000e+00	1.100000e+00	2.254000e+04	4.747631e+02	4.747631e+02
1.100000e+00	1.200000e+00	2.256000e+04	4.749737e+02	4.749737e+02
1.200000e+00	1.300000e+00	2.215000e+04	4.706379e+02	4.706379e+02
1.300000e+00	1.400000e+00	2.042000e+04	4.518849e+02	4.518849e+02
1.400000e+00	1.500000e+00	1.872000e+04	4.326662e+02	4.326662e+02
1.500000e+00	1.600000e+00	1.389000e+04	3.726929e+02	3.726929e+02
1.600000e+00	1.700000e+00	1.365000e+04	3.694591e+02	3.694591e+02
1.700000e+00	1.800000e+00	1.255000e+04	3.542598e+02	3.542598e+02
1.800000e+00	1.900000e+00	1.143000e+04	3.380828e+02	3.380828e+02
1.900000e+00	2.000000e+00	1.051000e+04	3.241913e+02	3.241913e+02
2.000000e+00	2.100000e+00	9.730000e+03	3.119295e+02	3.119295e+02
2.100000e+00	2.200000e+00	8.710000e+03	2.951271e+02	2.951271e+02
2.200000e+00	2.300000e+00	7.960000e+03	2.821347e+02	2.821347e+02
2.300000e+00	2.400000e+00	6.870000e+03	2.621068e+02	2.621068e+02
2.400000e+00	2.500000e+00	6.290000e+03	2.507987e+02	2.507987e+02
2.500000e+00	2.600000e+00	1.300000e+02	3.605551e+01	3.605551e+01
2.600000e+00	2.700000e+00	5.000000e+01	2.236068e+01	2.236068e+01
2.700000e+00	2.800000e+00	7.000000e+01	2.645751e+01	2.645751e+01
2.800000e+00	2.900000e+00	2.000000e+01	1.414214e+01	1.414214e+01
2.900000e+00	3.000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	2.000000e+01	1.414214e+01	1.414214e+01
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	1.000000e+01	1.000000e+01	1.000000e+01
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> delphescmp/elec_n.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_n
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_n
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_n
LegendXPos=0.7
XLabel=Multiplicity, $N$
YLabel=$n$
LegendYPos=0.8
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_n
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_n
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.813100e+04	1.952716e+02	1.952716e+02
5.000000e-01	1.500000e+00	4.726600e+04	2.174075e+02	2.174075e+02
1.500000e+00	2.500000e+00	1.309100e+04	1.144159e+02	1.144159e+02
2.500000e+00	3.500000e+00	1.416000e+03	3.762978e+01	3.762978e+01
3.500000e+00	4.500000e+00	9.100000e+01	9.539392e+00	9.539392e+00
4.500000e+00	5.500000e+00	5.000000e+00	2.236068e+00	2.236068e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_n
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_n
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.184100e+04	2.276862e+02	2.276862e+02
5.000000e-01	1.500000e+00	3.967200e+04	1.991783e+02	1.991783e+02
1.500000e+00	2.500000e+00	7.816000e+03	8.840814e+01	8.840814e+01
2.500000e+00	3.500000e+00	6.370000e+02	2.523886e+01	2.523886e+01
3.500000e+00	4.500000e+00	3.400000e+01	5.830952e+00	5.830952e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_n
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_n
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.218500e+04	2.284404e+02	2.284404e+02
5.000000e-01	1.500000e+00	3.894200e+04	1.973373e+02	1.973373e+02
1.500000e+00	2.500000e+00	8.159000e+03	9.032718e+01	9.032718e+01
2.500000e+00	3.500000e+00	6.720000e+02	2.592296e+01	2.592296e+01
3.500000e+00	4.500000e+00	4.100000e+01	6.403124e+00	6.403124e+00
4.500000e+00	5.500000e+00	1.000000e+00	1.000000e+00	1.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_n
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_n
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.588000e+04	2.363895e+02	2.363895e+02
5.000000e-01	1.500000e+00	3.959000e+04	1.989724e+02	1.989724e+02
1.500000e+00	2.500000e+00	4.530000e+03	6.730527e+01	6.730527e+01
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_n
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_n
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.632500e+04	2.575364e+02	2.575364e+02
5.000000e-01	1.500000e+00	3.109500e+04	1.763377e+02	1.763377e+02
1.500000e+00	2.500000e+00	2.580000e+03	5.079370e+01	5.079370e+01
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_n
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_n
Title=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.218500e+04	2.284404e+02	2.284404e+02
5.000000e-01	1.500000e+00	3.894200e+04	1.973373e+02	1.973373e+02
1.500000e+00	2.500000e+00	8.159000e+03	9.032718e+01	9.032718e+01
2.500000e+00	3.500000e+00	6.720000e+02	2.592296e+01	2.592296e+01
3.500000e+00	4.500000e+00	4.100000e+01	6.403124e+00	6.403124e+00
4.500000e+00	5.500000e+00	1.000000e+00	1.000000e+00	1.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> delphescmp/elec_pt.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_pt
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_pt
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_pt
LegendXPos=0.3
XLabel=Transverse momentum, $p_T$ [GeV]
YLabel=$\mathrm{d}n/\mathrm{d}p_T$ [GeV$^{-1}$]
LegendYPos=0.4
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_pt
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_pt
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	1.714380e+03	4.215406e+01	4.215406e+01
1.096478e+01	1.202264e+01	1.706275e+03	4.016154e+01	4.016154e+01
1.202264e+01	1.318257e+01	1.606131e+03	3.721128e+01	3.721128e+01
1.318257e+01	1.445440e+01	1.618927e+03	3.567789e+01	3.567789e+01
1.445440e+01	1.584893e+01	1.552494e+03	3.336577e+01	3.336577e+01
1.584893e+01	1.737801e+01	1.463625e+03	3.093854e+01	3.093854e+01
1.737801e+01	1.905461e+01	1.533461e+03	3.024277e+01	3.024277e+01
1.905461e+01	2.089296e+01	1.514402e+03	2.870162e+01	2.870162e+01
2.089296e+01	2.290868e+01	1.507650e+03	2.734860e+01	2.734860e+01
2.290868e+01	2.511886e+01	1.441059e+03	2.553448e+01	2.553448e+01
2.511886e+01	2.754229e+01	1.402145e+03	2.405366e+01	2.405366e+01
2.754229e+01	3.019952e+01	1.405223e+03	2.299630e+01	2.299630e+01
3.019952e+01	3.311311e+01	1.341644e+03	2.145875e+01	2.145875e+01
3.311311e+01	3.630781e+01	1.232667e+03	1.964300e+01	1.964300e+01
3.630781e+01	3.981072e+01	1.134485e+03	1.799637e+01	1.799637e+01
3.981072e+01	4.365158e+01	1.075020e+03	1.672992e+01	1.672992e+01
4.365158e+01	4.786301e+01	9.571571e+02	1.507568e+01	1.507568e+01
4.786301e+01	5.248075e+01	8.514988e+02	1.357930e+01	1.357930e+01
5.248075e+01	5.754399e+01	7.145622e+02	1.187971e+01	1.187971e+01
5.754399e+01	6.309573e+01	6.261100e+02	1.061966e+01	1.061966e+01
6.309573e+01	6.918310e+01	5.094154e+02	9.147895e+00	9.147895e+00
6.918310e+01	7.585776e+01	4.019680e+02	7.760348e+00	7.760348e+00
7.585776e+01	8.317638e+01	3.217820e+02	6.630805e+00	6.630805e+00
8.317638e+01	9.120108e+01	2.535920e+02	5.621515e+00	5.621515e+00
9.120108e+01	1.000000e+02	1.778627e+02	4.496016e+00	4.496016e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_pt
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_pt
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	9.701694e+02	3.171098e+01	3.171098e+01
1.096478e+01	1.202264e+01	1.057796e+03	3.162182e+01	3.162182e+01
1.202264e+01	1.318257e+01	9.802316e+02	2.907023e+01	2.907023e+01
1.318257e+01	1.445440e+01	9.741868e+02	2.767621e+01	2.767621e+01
1.445440e+01	1.584893e+01	1.004640e+03	2.684054e+01	2.684054e+01
1.584893e+01	1.737801e+01	9.240851e+02	2.458334e+01	2.458334e+01
1.737801e+01	1.905461e+01	9.942741e+02	2.435221e+01	2.435221e+01
1.905461e+01	2.089296e+01	9.911062e+02	2.321913e+01	2.321913e+01
2.089296e+01	2.290868e+01	9.619392e+02	2.184533e+01	2.184533e+01
2.290868e+01	2.511886e+01	9.741288e+02	2.099396e+01	2.099396e+01
2.511886e+01	2.754229e+01	9.725884e+02	2.003315e+01	2.003315e+01
2.754229e+01	3.019952e+01	9.686779e+02	1.909304e+01	1.909304e+01
3.019952e+01	3.311311e+01	9.733696e+02	1.827783e+01	1.827783e+01
3.311311e+01	3.630781e+01	9.014931e+02	1.679833e+01	1.679833e+01
3.630781e+01	3.981072e+01	8.458681e+02	1.553949e+01	1.553949e+01
3.981072e+01	4.365158e+01	8.177856e+02	1.459169e+01	1.459169e+01
4.365158e+01	4.786301e+01	7.472521e+02	1.332045e+01	1.332045e+01
4.786301e+01	5.248075e+01	6.678592e+02	1.202618e+01	1.202618e+01
5.248075e+01	5.754399e+01	5.735458e+02	1.064314e+01	1.064314e+01
5.754399e+01	6.309573e+01	5.043464e+02	9.531251e+00	9.531251e+00
6.309573e+01	6.918310e+01	4.074009e+02	8.180807e+00	8.180807e+00
6.918310e+01	7.585776e+01	3.294550e+02	7.025601e+00	7.025601e+00
7.585776e+01	8.317638e+01	2.661704e+02	6.030666e+00	6.030666e+00
8.317638e+01	9.120108e+01	2.113475e+02	5.131970e+00	5.131970e+00
9.120108e+01	1.000000e+02	1.520641e+02	4.157179e+00	4.157179e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_pt
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_pt
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	1.246916e+03	3.595047e+01	3.595047e+01
1.096478e+01	1.202264e+01	1.196756e+03	3.363479e+01	3.363479e+01
1.202264e+01	1.318257e+01	1.147483e+03	3.145265e+01	3.145265e+01
1.318257e+01	1.445440e+01	1.158174e+03	3.017674e+01	3.017674e+01
1.445440e+01	1.584893e+01	1.088539e+03	2.793882e+01	2.793882e+01
1.584893e+01	1.737801e+01	1.050959e+03	2.621668e+01	2.621668e+01
1.737801e+01	1.905461e+01	1.108792e+03	2.571640e+01	2.571640e+01
1.905461e+01	2.089296e+01	1.118394e+03	2.466513e+01	2.466513e+01
2.089296e+01	2.290868e+01	1.110769e+03	2.347453e+01	2.347453e+01
2.290868e+01	2.511886e+01	1.050593e+03	2.180236e+01	2.180236e+01
2.511886e+01	2.754229e+01	1.032421e+03	2.064017e+01	2.064017e+01
2.754229e+01	3.019952e+01	9.923868e+02	1.932529e+01	1.932529e+01
3.019952e+01	3.311311e+01	9.716535e+02	1.826171e+01	1.826171e+01
3.311311e+01	3.630781e+01	9.115097e+02	1.689140e+01	1.689140e+01
3.630781e+01	3.981072e+01	8.350200e+02	1.543953e+01	1.543953e+01
3.981072e+01	4.365158e+01	7.836787e+02	1.428416e+01	1.428416e+01
4.365158e+01	4.786301e+01	7.185208e+02	1.306186e+01	1.306186e+01
4.786301e+01	5.248075e+01	6.269301e+02	1.165185e+01	1.165185e+01
5.248075e+01	5.754399e+01	5.166652e+02	1.010160e+01	1.010160e+01
5.754399e+01	6.309573e+01	4.654397e+02	9.156239e+00	9.156239e+00
6.309573e+01	6.918310e+01	3.724104e+02	7.821608e+00	7.821608e+00
6.918310e+01	7.585776e+01	3.002400e+02	6.706867e+00	6.706867e+00
7.585776e+01	8.317638e+01	2.372032e+02	5.693059e+00	5.693059e+00
8.317638e+01	9.120108e+01	1.926552e+02	4.899773e+00	4.899773e+00
9.120108e+01	1.000000e+02	1.380851e+02	3.961492e+00	3.961492e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_pt
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_pt
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	2.933311e+02	1.743673e+01	1.743673e+01
1.096478e+01	1.202264e+01	3.299113e+02	1.765975e+01	1.765975e+01
1.202264e+01	1.318257e+01	3.801954e+02	1.810454e+01	1.810454e+01
1.318257e+01	1.445440e+01	4.002107e+02	1.773903e+01	1.773903e+01
1.445440e+01	1.584893e+01	4.754290e+02	1.846413e+01	1.846413e+01
1.584893e+01	1.737801e+01	4.976849e+02	1.804106e+01	1.804106e+01
1.737801e+01	1.905461e+01	6.036025e+02	1.897408e+01	1.897408e+01
1.905461e+01	2.089296e+01	6.467756e+02	1.875697e+01	1.875697e+01
2.089296e+01	2.290868e+01	7.119044e+02	1.879298e+01	1.879298e+01
2.290868e+01	2.511886e+01	7.257327e+02	1.812068e+01	1.812068e+01
2.511886e+01	2.754229e+01	8.071205e+02	1.824963e+01	1.824963e+01
2.754229e+01	3.019952e+01	8.256718e+02	1.762744e+01	1.762744e+01
3.019952e+01	3.311311e+01	8.357387e+02	1.693640e+01	1.693640e+01
3.311311e+01	3.630781e+01	8.166651e+02	1.598847e+01	1.598847e+01
3.630781e+01	3.981072e+01	7.807794e+02	1.492965e+01	1.492965e+01
3.981072e+01	4.365158e+01	7.683175e+02	1.414348e+01	1.414348e+01
4.365158e+01	4.786301e+01	7.121097e+02	1.300345e+01	1.300345e+01
4.786301e+01	5.248075e+01	6.455539e+02	1.182365e+01	1.182365e+01
5.248075e+01	5.754399e+01	5.636707e+02	1.055112e+01	1.055112e+01
5.754399e+01	6.309573e+01	5.043464e+02	9.531251e+00	9.531251e+00
6.309573e+01	6.918310e+01	4.170931e+02	8.277547e+00	8.277547e+00
6.918310e+01	7.585776e+01	3.342492e+02	7.076535e+00	7.076535e+00
7.585776e+01	8.317638e+01	2.731389e+02	6.109100e+00	6.109100e+00
8.317638e+01	9.120108e+01	2.142136e+02	5.166651e+00	5.166651e+00
9.120108e+01	1.000000e+02	1.532006e+02	4.172685e+00	4.172685e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_pt
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_pt
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	1.388918e+02	1.199842e+01	1.199842e+01
1.096478e+01	1.202264e+01	1.777173e+02	1.296136e+01	1.296136e+01
1.202264e+01	1.318257e+01	2.060469e+02	1.332807e+01	1.332807e+01
1.318257e+01	1.445440e+01	2.170101e+02	1.306248e+01	1.306248e+01
1.445440e+01	1.584893e+01	2.610198e+02	1.368116e+01	1.368116e+01
1.584893e+01	1.737801e+01	2.995265e+02	1.399595e+01	1.399595e+01
1.737801e+01	1.905461e+01	3.566742e+02	1.458549e+01	1.458549e+01
1.905461e+01	2.089296e+01	4.079745e+02	1.489712e+01	1.489712e+01
2.089296e+01	2.290868e+01	4.445062e+02	1.484991e+01	1.484991e+01
2.290868e+01	2.511886e+01	4.836710e+02	1.479317e+01	1.479317e+01
2.511886e+01	2.754229e+01	5.492216e+02	1.505423e+01	1.505423e+01
2.754229e+01	3.019952e+01	5.505733e+02	1.439438e+01	1.439438e+01
3.019952e+01	3.311311e+01	5.930828e+02	1.426735e+01	1.426735e+01
3.311311e+01	3.630781e+01	5.819013e+02	1.349614e+01	1.349614e+01
3.630781e+01	3.981072e+01	5.755215e+02	1.281788e+01	1.281788e+01
3.981072e+01	4.365158e+01	5.795577e+02	1.228384e+01	1.228384e+01
4.365158e+01	4.786301e+01	5.442332e+02	1.136783e+01	1.136783e+01
4.786301e+01	5.248075e+01	4.969964e+02	1.037437e+01	1.037437e+01
5.248075e+01	5.754399e+01	4.491195e+02	9.418174e+00	9.418174e+00
5.754399e+01	6.309573e+01	4.045579e+02	8.536420e+00	8.536420e+00
6.309573e+01	6.918310e+01	3.315061e+02	7.379567e+00	7.379567e+00
6.918310e+01	7.585776e+01	2.719240e+02	6.382770e+00	6.382770e+00
7.585776e+01	8.317638e+01	2.262722e+02	5.560335e+00	5.560335e+00
8.317638e+01	9.120108e+01	1.770783e+02	4.697516e+00	4.697516e+00
9.120108e+01	1.000000e+02	1.308115e+02	3.855745e+00	3.855745e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_pt
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_pt
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	1.246916e+03	3.595047e+01	3.595047e+01
1.096478e+01	1.202264e+01	1.196756e+03	3.363479e+01	3.363479e+01
1.202264e+01	1.318257e+01	1.147483e+03	3.145265e+01	3.145265e+01
1.318257e+01	1.445440e+01	1.158174e+03	3.017674e+01	3.017674e+01
1.445440e+01	1.584893e+01	1.088539e+03	2.793882e+01	2.793882e+01
1.584893e+01	1.737801e+01	1.050959e+03	2.621668e+01	2.621668e+01
1.737801e+01	1.905461e+01	1.108792e+03	2.571640e+01	2.571640e+01
1.905461e+01	2.089296e+01	1.118394e+03	2.466513e+01	2.466513e+01
2.089296e+01	2.290868e+01	1.110769e+03	2.347453e+01	2.347453e+01
2.290868e+01	2.511886e+01	1.050593e+03	2.180236e+01	2.180236e+01
2.511886e+01	2.754229e+01	1.032421e+03	2.064017e+01	2.064017e+01
2.754229e+01	3.019952e+01	9.923868e+02	1.932529e+01	1.932529e+01
3.019952e+01	3.311311e+01	9.716535e+02	1.826171e+01	1.826171e+01
3.311311e+01	3.630781e+01	9.115097e+02	1.689140e+01	1.689140e+01
3.630781e+01	3.981072e+01	8.350200e+02	1.543953e+01	1.543953e+01
3.981072e+01	4.365158e+01	7.836787e+02	1.428416e+01	1.428416e+01
4.365158e+01	4.786301e+01	7.185208e+02	1.306186e+01	1.306186e+01
4.786301e+01	5.248075e+01	6.269301e+02	1.165185e+01	1.165185e+01
5.248075e+01	5.754399e+01	5.166652e+02	1.010160e+01	1.010160e+01
5.754399e+01	6.309573e+01	4.654397e+02	9.156239e+00	9.156239e+00
6.309573e+01	6.918310e+01	3.724104e+02	7.821608e+00	7.821608e+00
6.918310e+01	7.585776e+01	3.002400e+02	6.706867e+00	6.706867e+00
7.585776e+01	8.317638e+01	2.372032e+02	5.693059e+00	5.693059e+00
8.317638e+01	9.120108e+01	1.926552e+02	4.899773e+00	4.899773e+00
9.120108e+01	1.000000e+02	1.380851e+02	3.961492e+00	3.961492e+00
# END HISTO1D



==> delphescmp/elec_pt1.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_pt1
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_pt1
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_pt1
LegendXPos=0.3
XLabel=Transverse momentum, $p_T$ [GeV]
YLabel=$\mathrm{d}n/\mathrm{d}p_T$ [GeV$^{-1}$]
LegendYPos=0.4
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_pt1
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/elec_pt1
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	8.012189e+02	2.881784e+01	2.881784e+01
1.096478e+01	1.202264e+01	8.290322e+02	2.799443e+01	2.799443e+01
1.202264e+01	1.318257e+01	8.422922e+02	2.694732e+01	2.694732e+01
1.318257e+01	1.445440e+01	9.034226e+02	2.665207e+01	2.665207e+01
1.445440e+01	1.584893e+01	8.977935e+02	2.537315e+01	2.537315e+01
1.584893e+01	1.737801e+01	8.841918e+02	2.404685e+01	2.404685e+01
1.737801e+01	1.905461e+01	9.811523e+02	2.419098e+01	2.419098e+01
1.905461e+01	2.089296e+01	1.018304e+03	2.353557e+01	2.353557e+01
2.089296e+01	2.290868e+01	1.055206e+03	2.287987e+01	2.287987e+01
2.290868e+01	2.511886e+01	1.009420e+03	2.137087e+01	2.137087e+01
2.511886e+01	2.754229e+01	1.051815e+03	2.083313e+01	2.083313e+01
2.754229e+01	3.019952e+01	1.088351e+03	2.023811e+01	2.023811e+01
3.019952e+01	3.311311e+01	1.071187e+03	1.917425e+01	1.917425e+01
3.311311e+01	3.630781e+01	1.001346e+03	1.770423e+01	1.770423e+01
3.630781e+01	3.981072e+01	9.446432e+02	1.642175e+01	1.642175e+01
3.981072e+01	4.365158e+01	9.104732e+02	1.539641e+01	1.539641e+01
4.365158e+01	4.786301e+01	8.289346e+02	1.402960e+01	1.402960e+01
4.786301e+01	5.248075e+01	7.590293e+02	1.282078e+01	1.282078e+01
5.248075e+01	5.754399e+01	6.401040e+02	1.124375e+01	1.124375e+01
5.754399e+01	6.309573e+01	5.717127e+02	1.014786e+01	1.014786e+01
6.309573e+01	6.918310e+01	4.717965e+02	8.803645e+00	8.803645e+00
6.918310e+01	7.585776e+01	3.723036e+02	7.468511e+00	7.468511e+00
7.585776e+01	8.317638e+01	3.012863e+02	6.416159e+00	6.416159e+00
8.317638e+01	9.120108e+01	2.401336e+02	5.470311e+00	5.470311e+00
9.120108e+01	1.000000e+02	1.703618e+02	4.400190e+00	4.400190e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_pt1
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/elec_pt1
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	5.244719e+02	2.331562e+01	2.331562e+01
1.096478e+01	1.202264e+01	6.116121e+02	2.404495e+01	2.404495e+01
1.202264e+01	1.318257e+01	6.086574e+02	2.290712e+01	2.290712e+01
1.318257e+01	1.445440e+01	6.085719e+02	2.187467e+01	2.187467e+01
1.445440e+01	1.584893e+01	6.554180e+02	2.167930e+01	2.167930e+01
1.584893e+01	1.737801e+01	6.199806e+02	2.013604e+01	2.013604e+01
1.737801e+01	1.905461e+01	6.966480e+02	2.038412e+01	2.038412e+01
1.905461e+01	2.089296e+01	7.212990e+02	1.980813e+01	1.980813e+01
2.089296e+01	2.290868e+01	7.342290e+02	1.908537e+01	1.908537e+01
2.290868e+01	2.511886e+01	7.411161e+02	1.831173e+01	1.831173e+01
2.511886e+01	2.754229e+01	7.786484e+02	1.792485e+01	1.792485e+01
2.754229e+01	3.019952e+01	7.835227e+02	1.717162e+01	1.717162e+01
3.019952e+01	3.311311e+01	8.055354e+02	1.662754e+01	1.662754e+01
3.311311e+01	3.630781e+01	7.612608e+02	1.543660e+01	1.543660e+01
3.630781e+01	3.981072e+01	7.279662e+02	1.441588e+01	1.441588e+01
3.981072e+01	4.365158e+01	7.165062e+02	1.365827e+01	1.365827e+01
4.365158e+01	4.786301e+01	6.631952e+02	1.254891e+01	1.254891e+01
4.786301e+01	5.248075e+01	6.065738e+02	1.146112e+01	1.146112e+01
5.248075e+01	5.754399e+01	5.225903e+02	1.015936e+01	1.015936e+01
5.754399e+01	6.309573e+01	4.670608e+02	9.172171e+00	9.172171e+00
6.309573e+01	6.918310e+01	3.819383e+02	7.921032e+00	7.921032e+00
6.918310e+01	7.585776e+01	3.087798e+02	6.801581e+00	6.801581e+00
7.585776e+01	8.317638e+01	2.515502e+02	5.862700e+00	5.862700e+00
8.317638e+01	9.120108e+01	2.017521e+02	5.014119e+00	5.014119e+00
9.120108e+01	1.000000e+02	1.469499e+02	4.086673e+00	4.086673e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_pt1
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/elec_pt1
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	6.872033e+02	2.668876e+01	2.668876e+01
1.096478e+01	1.202264e+01	6.881818e+02	2.550571e+01	2.550571e+01
1.202264e+01	1.318257e+01	6.707301e+02	2.404684e+01	2.404684e+01
1.318257e+01	1.445440e+01	7.257259e+02	2.388756e+01	2.388756e+01
1.445440e+01	1.584893e+01	7.185217e+02	2.269896e+01	2.269896e+01
1.584893e+01	1.737801e+01	6.971512e+02	2.135248e+01	2.135248e+01
1.737801e+01	1.905461e+01	7.843254e+02	2.162885e+01	2.162885e+01
1.905461e+01	2.089296e+01	8.279163e+02	2.122165e+01	2.122165e+01
2.089296e+01	2.290868e+01	8.518048e+02	2.055677e+01	2.055677e+01
2.290868e+01	2.511886e+01	8.035545e+02	1.906750e+01	1.906750e+01
2.511886e+01	2.754229e+01	8.199123e+02	1.839367e+01	1.839367e+01
2.754229e+01	3.019952e+01	8.064789e+02	1.742136e+01	1.742136e+01
3.019952e+01	3.311311e+01	8.141159e+02	1.671587e+01	1.671587e+01
3.311311e+01	3.630781e+01	7.794159e+02	1.561959e+01	1.561959e+01
3.630781e+01	3.981072e+01	7.219712e+02	1.435640e+01	1.435640e+01
3.981072e+01	4.365158e+01	6.928136e+02	1.343056e+01	1.343056e+01
4.365158e+01	4.786301e+01	6.392128e+02	1.231992e+01	1.231992e+01
4.786301e+01	5.248075e+01	5.671606e+02	1.108251e+01	1.108251e+01
5.248075e+01	5.754399e+01	4.745973e+02	9.681628e+00	9.681628e+00
5.754399e+01	6.309573e+01	4.312162e+02	8.813186e+00	8.813186e+00
6.309573e+01	6.918310e+01	3.508905e+02	7.592257e+00	7.592257e+00
6.918310e+01	7.585776e+01	2.819619e+02	6.499511e+00	6.499511e+00
7.585776e+01	8.317638e+01	2.236760e+02	5.528345e+00	5.528345e+00
8.317638e+01	9.120108e+01	1.848044e+02	4.798901e+00	4.798901e+00
9.120108e+01	1.000000e+02	1.324026e+02	3.879123e+00	3.879123e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_pt1
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/elec_pt1
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	2.466884e+02	1.599043e+01	1.599043e+01
1.096478e+01	1.202264e+01	2.703571e+02	1.598655e+01	1.598655e+01
1.202264e+01	1.318257e+01	3.103636e+02	1.635760e+01	1.635760e+01
1.318257e+01	1.445440e+01	3.365230e+02	1.626645e+01	1.626645e+01
1.445440e+01	1.584893e+01	3.850760e+02	1.661725e+01	1.661725e+01
1.584893e+01	1.737801e+01	4.113585e+02	1.640194e+01	1.640194e+01
1.737801e+01	1.905461e+01	4.986282e+02	1.724542e+01	1.724542e+01
1.905461e+01	2.089296e+01	5.423342e+02	1.717590e+01	1.717590e+01
2.089296e+01	2.290868e+01	6.062350e+02	1.734225e+01	1.734225e+01
2.290868e+01	2.511886e+01	6.112624e+02	1.663030e+01	1.663030e+01
2.511886e+01	2.754229e+01	7.080873e+02	1.709339e+01	1.709339e+01
2.754229e+01	3.019952e+01	7.184173e+02	1.644273e+01	1.644273e+01
3.019952e+01	3.311311e+01	7.389509e+02	1.592552e+01	1.592552e+01
3.311311e+01	3.630781e+01	7.230726e+02	1.504444e+01	1.504444e+01
3.630781e+01	3.981072e+01	6.962782e+02	1.409863e+01	1.409863e+01
3.981072e+01	4.365158e+01	6.896893e+02	1.340024e+01	1.340024e+01
4.365158e+01	4.786301e+01	6.446741e+02	1.237244e+01	1.237244e+01
4.786301e+01	5.248075e+01	5.974784e+02	1.137487e+01	1.137487e+01
5.248075e+01	5.754399e+01	5.216028e+02	1.014976e+01	1.014976e+01
5.754399e+01	6.309573e+01	4.726446e+02	9.226836e+00	9.226836e+00
6.309573e+01	6.918310e+01	3.944232e+02	8.049453e+00	8.049453e+00
6.918310e+01	7.585776e+01	3.165704e+02	6.886850e+00	6.886850e+00
7.585776e+01	8.317638e+01	2.607049e+02	5.968428e+00	5.968428e+00
8.317638e+01	9.120108e+01	2.053659e+02	5.058827e+00	5.058827e+00
9.120108e+01	1.000000e+02	1.487683e+02	4.111880e+00	4.111880e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_pt1
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/elec_pt1
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	1.233442e+02	1.130694e+01	1.130694e+01
1.096478e+01	1.202264e+01	1.503034e+02	1.191984e+01	1.191984e+01
1.202264e+01	1.318257e+01	1.767348e+02	1.234369e+01	1.234369e+01
1.318257e+01	1.445440e+01	1.832006e+02	1.200187e+01	1.200187e+01
1.445440e+01	1.584893e+01	2.172775e+02	1.248227e+01	1.248227e+01
1.584893e+01	1.737801e+01	2.576713e+02	1.298129e+01	1.298129e+01
1.737801e+01	1.905461e+01	3.083622e+02	1.356175e+01	1.356175e+01
1.905461e+01	2.089296e+01	3.514021e+02	1.382573e+01	1.382573e+01
2.089296e+01	2.290868e+01	3.983688e+02	1.405813e+01	1.405813e+01
2.290868e+01	2.511886e+01	4.293768e+02	1.393816e+01	1.393816e+01
2.511886e+01	2.754229e+01	4.955786e+02	1.430016e+01	1.430016e+01
2.754229e+01	3.019952e+01	4.899839e+02	1.357927e+01	1.357927e+01
3.019952e+01	3.311311e+01	5.367948e+02	1.357344e+01	1.357344e+01
3.311311e+01	3.630781e+01	5.293142e+02	1.287187e+01	1.287187e+01
3.630781e+01	3.981072e+01	5.261340e+02	1.225557e+01	1.225557e+01
3.981072e+01	4.365158e+01	5.316518e+02	1.176520e+01	1.176520e+01
4.365158e+01	4.786301e+01	5.026796e+02	1.092524e+01	1.092524e+01
4.786301e+01	5.248075e+01	4.681944e+02	1.006928e+01	1.006928e+01
5.248075e+01	5.754399e+01	4.234443e+02	9.145004e+00	9.145004e+00
5.754399e+01	6.309573e+01	3.813219e+02	8.287648e+00	8.287648e+00
6.309573e+01	6.918310e+01	3.167213e+02	7.213131e+00	7.213131e+00
6.918310e+01	7.585776e+01	2.603878e+02	6.245910e+00	6.245910e+00
7.585776e+01	8.317638e+01	2.176640e+02	5.453542e+00	5.453542e+00
8.317638e+01	9.120108e+01	1.713460e+02	4.620857e+00	4.620857e+00
9.120108e+01	1.000000e+02	1.279703e+02	3.813641e+00	3.813641e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_pt1
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/elec_pt1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	6.872033e+02	2.668876e+01	2.668876e+01
1.096478e+01	1.202264e+01	6.881818e+02	2.550571e+01	2.550571e+01
1.202264e+01	1.318257e+01	6.707301e+02	2.404684e+01	2.404684e+01
1.318257e+01	1.445440e+01	7.257259e+02	2.388756e+01	2.388756e+01
1.445440e+01	1.584893e+01	7.185217e+02	2.269896e+01	2.269896e+01
1.584893e+01	1.737801e+01	6.971512e+02	2.135248e+01	2.135248e+01
1.737801e+01	1.905461e+01	7.843254e+02	2.162885e+01	2.162885e+01
1.905461e+01	2.089296e+01	8.279163e+02	2.122165e+01	2.122165e+01
2.089296e+01	2.290868e+01	8.518048e+02	2.055677e+01	2.055677e+01
2.290868e+01	2.511886e+01	8.035545e+02	1.906750e+01	1.906750e+01
2.511886e+01	2.754229e+01	8.199123e+02	1.839367e+01	1.839367e+01
2.754229e+01	3.019952e+01	8.064789e+02	1.742136e+01	1.742136e+01
3.019952e+01	3.311311e+01	8.141159e+02	1.671587e+01	1.671587e+01
3.311311e+01	3.630781e+01	7.794159e+02	1.561959e+01	1.561959e+01
3.630781e+01	3.981072e+01	7.219712e+02	1.435640e+01	1.435640e+01
3.981072e+01	4.365158e+01	6.928136e+02	1.343056e+01	1.343056e+01
4.365158e+01	4.786301e+01	6.392128e+02	1.231992e+01	1.231992e+01
4.786301e+01	5.248075e+01	5.671606e+02	1.108251e+01	1.108251e+01
5.248075e+01	5.754399e+01	4.745973e+02	9.681628e+00	9.681628e+00
5.754399e+01	6.309573e+01	4.312162e+02	8.813186e+00	8.813186e+00
6.309573e+01	6.918310e+01	3.508905e+02	7.592257e+00	7.592257e+00
6.918310e+01	7.585776e+01	2.819619e+02	6.499511e+00	6.499511e+00
7.585776e+01	8.317638e+01	2.236760e+02	5.528345e+00	5.528345e+00
8.317638e+01	9.120108e+01	1.848044e+02	4.798901e+00	4.798901e+00
9.120108e+01	1.000000e+02	1.324026e+02	3.879123e+00	3.879123e+00
# END HISTO1D



==> delphescmp/jets_eta.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_eta
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_eta
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_eta
LegendXPos=0.1
XLabel=Pseudorapidity, $|\eta|$
YLabel=$\mathrm{d}n/\mathrm{d}|\eta|$
LegendYPos=0.5
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_eta
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_eta
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	1.679800e+05	1.296071e+03	1.296071e+03
1.000000e-01	2.000000e-01	1.668000e+05	1.291511e+03	1.291511e+03
2.000000e-01	3.000000e-01	1.693000e+05	1.301153e+03	1.301153e+03
3.000000e-01	4.000000e-01	1.663900e+05	1.289922e+03	1.289922e+03
4.000000e-01	5.000000e-01	1.619500e+05	1.272596e+03	1.272596e+03
5.000000e-01	6.000000e-01	1.610100e+05	1.268897e+03	1.268897e+03
6.000000e-01	7.000000e-01	1.555200e+05	1.247077e+03	1.247077e+03
7.000000e-01	8.000000e-01	1.558600e+05	1.248439e+03	1.248439e+03
8.000000e-01	9.000000e-01	1.536800e+05	1.239677e+03	1.239677e+03
9.000000e-01	1.000000e+00	1.509100e+05	1.228454e+03	1.228454e+03
1.000000e+00	1.100000e+00	1.445500e+05	1.202289e+03	1.202289e+03
1.100000e+00	1.200000e+00	1.400700e+05	1.183512e+03	1.183512e+03
1.200000e+00	1.300000e+00	1.363500e+05	1.167690e+03	1.167690e+03
1.300000e+00	1.400000e+00	1.303800e+05	1.141841e+03	1.141841e+03
1.400000e+00	1.500000e+00	1.270300e+05	1.127076e+03	1.127076e+03
1.500000e+00	1.600000e+00	1.196500e+05	1.093846e+03	1.093846e+03
1.600000e+00	1.700000e+00	1.165700e+05	1.079676e+03	1.079676e+03
1.700000e+00	1.800000e+00	1.095800e+05	1.046805e+03	1.046805e+03
1.800000e+00	1.900000e+00	1.041700e+05	1.020637e+03	1.020637e+03
1.900000e+00	2.000000e+00	9.951000e+04	9.975470e+02	9.975470e+02
2.000000e+00	2.100000e+00	9.437000e+04	9.714422e+02	9.714422e+02
2.100000e+00	2.200000e+00	8.894000e+04	9.430801e+02	9.430801e+02
2.200000e+00	2.300000e+00	8.438000e+04	9.185859e+02	9.185859e+02
2.300000e+00	2.400000e+00	7.670000e+04	8.757854e+02	8.757854e+02
2.400000e+00	2.500000e+00	7.359000e+04	8.578461e+02	8.578461e+02
2.500000e+00	2.600000e+00	6.672000e+04	8.168231e+02	8.168231e+02
2.600000e+00	2.700000e+00	6.310000e+04	7.943551e+02	7.943551e+02
2.700000e+00	2.800000e+00	5.909000e+04	7.687002e+02	7.687002e+02
2.800000e+00	2.900000e+00	5.405000e+04	7.351871e+02	7.351871e+02
2.900000e+00	3.000000e+00	4.903000e+04	7.002143e+02	7.002143e+02
3.000000e+00	3.100000e+00	4.568000e+04	6.758698e+02	6.758698e+02
3.100000e+00	3.200000e+00	4.162000e+04	6.451356e+02	6.451356e+02
3.200000e+00	3.300000e+00	3.764000e+04	6.135145e+02	6.135145e+02
3.300000e+00	3.400000e+00	3.408000e+04	5.837808e+02	5.837808e+02
3.400000e+00	3.500000e+00	3.163000e+04	5.624055e+02	5.624055e+02
3.500000e+00	3.600000e+00	2.879000e+04	5.365631e+02	5.365631e+02
3.600000e+00	3.700000e+00	2.514000e+04	5.013980e+02	5.013980e+02
3.700000e+00	3.800000e+00	2.385000e+04	4.883646e+02	4.883646e+02
3.800000e+00	3.900000e+00	2.206000e+04	4.696807e+02	4.696807e+02
3.900000e+00	4.000000e+00	1.826000e+04	4.273172e+02	4.273172e+02
4.000000e+00	4.100000e+00	1.630000e+04	4.037326e+02	4.037326e+02
4.100000e+00	4.200000e+00	1.449000e+04	3.806573e+02	3.806573e+02
4.200000e+00	4.300000e+00	1.253000e+04	3.539774e+02	3.539774e+02
4.300000e+00	4.400000e+00	1.087000e+04	3.296968e+02	3.296968e+02
4.400000e+00	4.500000e+00	8.700000e+03	2.949576e+02	2.949576e+02
4.500000e+00	4.600000e+00	8.200000e+03	2.863564e+02	2.863564e+02
4.600000e+00	4.700000e+00	6.390000e+03	2.527845e+02	2.527845e+02
4.700000e+00	4.800000e+00	5.190000e+03	2.278157e+02	2.278157e+02
4.800000e+00	4.900000e+00	4.020000e+03	2.004994e+02	2.004994e+02
4.900000e+00	5.000000e+00	3.150000e+03	1.774824e+02	1.774824e+02
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_eta
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_eta
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	1.667600e+05	1.291356e+03	1.291356e+03
1.000000e-01	2.000000e-01	1.662200e+05	1.289263e+03	1.289263e+03
2.000000e-01	3.000000e-01	1.682600e+05	1.297151e+03	1.297151e+03
3.000000e-01	4.000000e-01	1.651700e+05	1.285185e+03	1.285185e+03
4.000000e-01	5.000000e-01	1.608400e+05	1.268227e+03	1.268227e+03
5.000000e-01	6.000000e-01	1.599900e+05	1.264872e+03	1.264872e+03
6.000000e-01	7.000000e-01	1.543400e+05	1.242337e+03	1.242337e+03
7.000000e-01	8.000000e-01	1.547500e+05	1.243986e+03	1.243986e+03
8.000000e-01	9.000000e-01	1.529700e+05	1.236810e+03	1.236810e+03
9.000000e-01	1.000000e+00	1.497100e+05	1.223560e+03	1.223560e+03
1.000000e+00	1.100000e+00	1.440900e+05	1.200375e+03	1.200375e+03
1.100000e+00	1.200000e+00	1.393900e+05	1.180635e+03	1.180635e+03
1.200000e+00	1.300000e+00	1.354000e+05	1.163615e+03	1.163615e+03
1.300000e+00	1.400000e+00	1.297100e+05	1.138903e+03	1.138903e+03
1.400000e+00	1.500000e+00	1.263200e+05	1.123922e+03	1.123922e+03
1.500000e+00	1.600000e+00	1.190200e+05	1.090963e+03	1.090963e+03
1.600000e+00	1.700000e+00	1.158400e+05	1.076290e+03	1.076290e+03
1.700000e+00	1.800000e+00	1.086600e+05	1.042401e+03	1.042401e+03
1.800000e+00	1.900000e+00	1.034300e+05	1.017005e+03	1.017005e+03
1.900000e+00	2.000000e+00	9.907000e+04	9.953391e+02	9.953391e+02
2.000000e+00	2.100000e+00	9.369000e+04	9.679359e+02	9.679359e+02
2.100000e+00	2.200000e+00	8.809000e+04	9.385627e+02	9.385627e+02
2.200000e+00	2.300000e+00	8.341000e+04	9.132908e+02	9.132908e+02
2.300000e+00	2.400000e+00	7.626000e+04	8.732697e+02	8.732697e+02
2.400000e+00	2.500000e+00	7.317000e+04	8.553946e+02	8.553946e+02
2.500000e+00	2.600000e+00	6.635000e+04	8.145551e+02	8.145551e+02
2.600000e+00	2.700000e+00	6.290000e+04	7.930952e+02	7.930952e+02
2.700000e+00	2.800000e+00	5.873000e+04	7.663550e+02	7.663550e+02
2.800000e+00	2.900000e+00	5.370000e+04	7.328028e+02	7.328028e+02
2.900000e+00	3.000000e+00	4.904000e+04	7.002857e+02	7.002857e+02
3.000000e+00	3.100000e+00	4.560000e+04	6.752777e+02	6.752777e+02
3.100000e+00	3.200000e+00	4.150000e+04	6.442049e+02	6.442049e+02
3.200000e+00	3.300000e+00	3.758000e+04	6.130253e+02	6.130253e+02
3.300000e+00	3.400000e+00	3.383000e+04	5.816356e+02	5.816356e+02
3.400000e+00	3.500000e+00	3.150000e+04	5.612486e+02	5.612486e+02
3.500000e+00	3.600000e+00	2.861000e+04	5.348832e+02	5.348832e+02
3.600000e+00	3.700000e+00	2.517000e+04	5.016971e+02	5.016971e+02
3.700000e+00	3.800000e+00	2.392000e+04	4.890808e+02	4.890808e+02
3.800000e+00	3.900000e+00	2.214000e+04	4.705316e+02	4.705316e+02
3.900000e+00	4.000000e+00	1.796000e+04	4.237924e+02	4.237924e+02
4.000000e+00	4.100000e+00	1.618000e+04	4.022437e+02	4.022437e+02
4.100000e+00	4.200000e+00	1.439000e+04	3.793415e+02	3.793415e+02
4.200000e+00	4.300000e+00	1.243000e+04	3.525621e+02	3.525621e+02
4.300000e+00	4.400000e+00	1.068000e+04	3.268027e+02	3.268027e+02
4.400000e+00	4.500000e+00	8.680000e+03	2.946184e+02	2.946184e+02
4.500000e+00	4.600000e+00	8.090000e+03	2.844293e+02	2.844293e+02
4.600000e+00	4.700000e+00	6.410000e+03	2.531798e+02	2.531798e+02
4.700000e+00	4.800000e+00	5.190000e+03	2.278157e+02	2.278157e+02
4.800000e+00	4.900000e+00	4.050000e+03	2.012461e+02	2.012461e+02
4.900000e+00	5.000000e+00	3.180000e+03	1.783255e+02	1.783255e+02
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_eta
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_eta
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	6.815000e+04	8.255301e+02	8.255301e+02
1.000000e-01	2.000000e-01	6.891000e+04	8.301205e+02	8.301205e+02
2.000000e-01	3.000000e-01	6.821000e+04	8.258935e+02	8.258935e+02
3.000000e-01	4.000000e-01	6.893000e+04	8.302409e+02	8.302409e+02
4.000000e-01	5.000000e-01	6.789000e+04	8.239539e+02	8.239539e+02
5.000000e-01	6.000000e-01	6.609000e+04	8.129576e+02	8.129576e+02
6.000000e-01	7.000000e-01	6.525000e+04	8.077747e+02	8.077747e+02
7.000000e-01	8.000000e-01	6.630000e+04	8.142481e+02	8.142481e+02
8.000000e-01	9.000000e-01	6.606000e+04	8.127730e+02	8.127730e+02
9.000000e-01	1.000000e+00	6.591000e+04	8.118497e+02	8.118497e+02
1.000000e+00	1.100000e+00	6.336000e+04	7.959899e+02	7.959899e+02
1.100000e+00	1.200000e+00	6.374000e+04	7.983733e+02	7.983733e+02
1.200000e+00	1.300000e+00	6.085000e+04	7.800641e+02	7.800641e+02
1.300000e+00	1.400000e+00	6.068000e+04	7.789737e+02	7.789737e+02
1.400000e+00	1.500000e+00	6.110000e+04	7.816649e+02	7.816649e+02
1.500000e+00	1.600000e+00	6.349000e+04	7.968061e+02	7.968061e+02
1.600000e+00	1.700000e+00	6.229000e+04	7.892401e+02	7.892401e+02
1.700000e+00	1.800000e+00	6.144000e+04	7.838367e+02	7.838367e+02
1.800000e+00	1.900000e+00	6.063000e+04	7.786527e+02	7.786527e+02
1.900000e+00	2.000000e+00	5.905000e+04	7.684400e+02	7.684400e+02
2.000000e+00	2.100000e+00	5.815000e+04	7.625615e+02	7.625615e+02
2.100000e+00	2.200000e+00	5.670000e+04	7.529940e+02	7.529940e+02
2.200000e+00	2.300000e+00	5.497000e+04	7.414176e+02	7.414176e+02
2.300000e+00	2.400000e+00	5.088000e+04	7.133022e+02	7.133022e+02
2.400000e+00	2.500000e+00	5.100000e+04	7.141428e+02	7.141428e+02
2.500000e+00	2.600000e+00	5.662000e+04	7.524626e+02	7.524626e+02
2.600000e+00	2.700000e+00	6.023000e+04	7.760799e+02	7.760799e+02
2.700000e+00	2.800000e+00	5.865000e+04	7.658329e+02	7.658329e+02
2.800000e+00	2.900000e+00	5.200000e+04	7.211103e+02	7.211103e+02
2.900000e+00	3.000000e+00	4.953000e+04	7.037755e+02	7.037755e+02
3.000000e+00	3.100000e+00	4.720000e+04	6.870226e+02	6.870226e+02
3.100000e+00	3.200000e+00	4.377000e+04	6.615890e+02	6.615890e+02
3.200000e+00	3.300000e+00	3.837000e+04	6.194352e+02	6.194352e+02
3.300000e+00	3.400000e+00	3.666000e+04	6.054750e+02	6.054750e+02
3.400000e+00	3.500000e+00	3.502000e+04	5.917770e+02	5.917770e+02
3.500000e+00	3.600000e+00	3.232000e+04	5.685068e+02	5.685068e+02
3.600000e+00	3.700000e+00	3.026000e+04	5.500909e+02	5.500909e+02
3.700000e+00	3.800000e+00	2.730000e+04	5.224940e+02	5.224940e+02
3.800000e+00	3.900000e+00	2.571000e+04	5.070503e+02	5.070503e+02
3.900000e+00	4.000000e+00	2.331000e+04	4.828043e+02	4.828043e+02
4.000000e+00	4.100000e+00	2.146000e+04	4.632494e+02	4.632494e+02
4.100000e+00	4.200000e+00	1.906000e+04	4.365776e+02	4.365776e+02
4.200000e+00	4.300000e+00	1.873000e+04	4.327817e+02	4.327817e+02
4.300000e+00	4.400000e+00	1.548000e+04	3.934463e+02	3.934463e+02
4.400000e+00	4.500000e+00	1.457000e+04	3.817067e+02	3.817067e+02
4.500000e+00	4.600000e+00	1.348000e+04	3.671512e+02	3.671512e+02
4.600000e+00	4.700000e+00	1.270000e+04	3.563706e+02	3.563706e+02
4.700000e+00	4.800000e+00	1.372000e+04	3.704052e+02	3.704052e+02
4.800000e+00	4.900000e+00	1.065000e+04	3.263434e+02	3.263434e+02
4.900000e+00	5.000000e+00	2.890000e+03	1.700000e+02	1.700000e+02
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_eta
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_eta
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	1.183800e+05	1.088026e+03	1.088026e+03
1.000000e-01	2.000000e-01	1.176000e+05	1.084435e+03	1.084435e+03
2.000000e-01	3.000000e-01	1.191100e+05	1.091375e+03	1.091375e+03
3.000000e-01	4.000000e-01	1.178800e+05	1.085726e+03	1.085726e+03
4.000000e-01	5.000000e-01	1.155400e+05	1.074895e+03	1.074895e+03
5.000000e-01	6.000000e-01	1.136000e+05	1.065833e+03	1.065833e+03
6.000000e-01	7.000000e-01	1.101000e+05	1.049285e+03	1.049285e+03
7.000000e-01	8.000000e-01	1.101600e+05	1.049571e+03	1.049571e+03
8.000000e-01	9.000000e-01	1.096600e+05	1.047187e+03	1.047187e+03
9.000000e-01	1.000000e+00	1.082800e+05	1.040577e+03	1.040577e+03
1.000000e+00	1.100000e+00	1.036400e+05	1.018037e+03	1.018037e+03
1.100000e+00	1.200000e+00	1.004100e+05	1.002048e+03	1.002048e+03
1.200000e+00	1.300000e+00	9.814000e+04	9.906563e+02	9.906563e+02
1.300000e+00	1.400000e+00	9.520000e+04	9.757049e+02	9.757049e+02
1.400000e+00	1.500000e+00	9.288000e+04	9.637427e+02	9.637427e+02
1.500000e+00	1.600000e+00	8.870000e+04	9.418068e+02	9.418068e+02
1.600000e+00	1.700000e+00	8.602000e+04	9.274697e+02	9.274697e+02
1.700000e+00	1.800000e+00	8.143000e+04	9.023857e+02	9.023857e+02
1.800000e+00	1.900000e+00	7.770000e+04	8.814760e+02	8.814760e+02
1.900000e+00	2.000000e+00	7.542000e+04	8.684469e+02	8.684469e+02
2.000000e+00	2.100000e+00	7.171000e+04	8.468176e+02	8.468176e+02
2.100000e+00	2.200000e+00	6.875000e+04	8.291562e+02	8.291562e+02
2.200000e+00	2.300000e+00	6.571000e+04	8.106170e+02	8.106170e+02
2.300000e+00	2.400000e+00	6.043000e+04	7.773674e+02	7.773674e+02
2.400000e+00	2.500000e+00	5.898000e+04	7.679844e+02	7.679844e+02
2.500000e+00	2.600000e+00	5.338000e+04	7.306162e+02	7.306162e+02
2.600000e+00	2.700000e+00	5.134000e+04	7.165194e+02	7.165194e+02
2.700000e+00	2.800000e+00	4.939000e+04	7.027802e+02	7.027802e+02
2.800000e+00	2.900000e+00	4.544000e+04	6.740920e+02	6.740920e+02
2.900000e+00	3.000000e+00	4.160000e+04	6.449806e+02	6.449806e+02
3.000000e+00	3.100000e+00	3.903000e+04	6.247399e+02	6.247399e+02
3.100000e+00	3.200000e+00	3.640000e+04	6.033241e+02	6.033241e+02
3.200000e+00	3.300000e+00	3.320000e+04	5.761944e+02	5.761944e+02
3.300000e+00	3.400000e+00	3.045000e+04	5.518152e+02	5.518152e+02
3.400000e+00	3.500000e+00	2.875000e+04	5.361903e+02	5.361903e+02
3.500000e+00	3.600000e+00	2.633000e+04	5.131277e+02	5.131277e+02
3.600000e+00	3.700000e+00	2.298000e+04	4.793746e+02	4.793746e+02
3.700000e+00	3.800000e+00	2.226000e+04	4.718050e+02	4.718050e+02
3.800000e+00	3.900000e+00	2.086000e+04	4.567275e+02	4.567275e+02
3.900000e+00	4.000000e+00	1.735000e+04	4.165333e+02	4.165333e+02
4.000000e+00	4.100000e+00	1.552000e+04	3.939543e+02	3.939543e+02
4.100000e+00	4.200000e+00	1.390000e+04	3.728270e+02	3.728270e+02
4.200000e+00	4.300000e+00	1.219000e+04	3.491418e+02	3.491418e+02
4.300000e+00	4.400000e+00	1.064000e+04	3.261901e+02	3.261901e+02
4.400000e+00	4.500000e+00	8.470000e+03	2.910326e+02	2.910326e+02
4.500000e+00	4.600000e+00	8.090000e+03	2.844293e+02	2.844293e+02
4.600000e+00	4.700000e+00	6.270000e+03	2.503997e+02	2.503997e+02
4.700000e+00	4.800000e+00	5.130000e+03	2.264950e+02	2.264950e+02
4.800000e+00	4.900000e+00	3.970000e+03	1.992486e+02	1.992486e+02
4.900000e+00	5.000000e+00	3.110000e+03	1.763519e+02	1.763519e+02
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_eta
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_eta
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	1.228100e+05	1.108197e+03	1.108197e+03
1.000000e-01	2.000000e-01	1.220200e+05	1.104627e+03	1.104627e+03
2.000000e-01	3.000000e-01	1.233300e+05	1.110540e+03	1.110540e+03
3.000000e-01	4.000000e-01	1.214700e+05	1.102134e+03	1.102134e+03
4.000000e-01	5.000000e-01	1.192500e+05	1.092016e+03	1.092016e+03
5.000000e-01	6.000000e-01	1.172000e+05	1.082589e+03	1.082589e+03
6.000000e-01	7.000000e-01	1.135500e+05	1.065598e+03	1.065598e+03
7.000000e-01	8.000000e-01	1.142900e+05	1.069065e+03	1.069065e+03
8.000000e-01	9.000000e-01	1.135200e+05	1.065458e+03	1.065458e+03
9.000000e-01	1.000000e+00	1.113000e+05	1.054988e+03	1.054988e+03
1.000000e+00	1.100000e+00	1.075500e+05	1.037063e+03	1.037063e+03
1.100000e+00	1.200000e+00	1.035800e+05	1.017743e+03	1.017743e+03
1.200000e+00	1.300000e+00	1.013200e+05	1.006578e+03	1.006578e+03
1.300000e+00	1.400000e+00	9.882000e+04	9.940825e+02	9.940825e+02
1.400000e+00	1.500000e+00	9.640000e+04	9.818350e+02	9.818350e+02
1.500000e+00	1.600000e+00	9.465000e+04	9.728823e+02	9.728823e+02
1.600000e+00	1.700000e+00	9.168000e+04	9.574967e+02	9.574967e+02
1.700000e+00	1.800000e+00	8.595000e+04	9.270922e+02	9.270922e+02
1.800000e+00	1.900000e+00	8.239000e+04	9.076894e+02	9.076894e+02
1.900000e+00	2.000000e+00	7.980000e+04	8.933085e+02	8.933085e+02
2.000000e+00	2.100000e+00	7.592000e+04	8.713208e+02	8.713208e+02
2.100000e+00	2.200000e+00	7.220000e+04	8.497058e+02	8.497058e+02
2.200000e+00	2.300000e+00	6.880000e+04	8.294577e+02	8.294577e+02
2.300000e+00	2.400000e+00	6.344000e+04	7.964923e+02	7.964923e+02
2.400000e+00	2.500000e+00	6.175000e+04	7.858117e+02	7.858117e+02
2.500000e+00	2.600000e+00	6.040000e+04	7.771744e+02	7.771744e+02
2.600000e+00	2.700000e+00	5.759000e+04	7.588808e+02	7.588808e+02
2.700000e+00	2.800000e+00	5.839000e+04	7.641335e+02	7.641335e+02
2.800000e+00	2.900000e+00	5.370000e+04	7.328028e+02	7.328028e+02
2.900000e+00	3.000000e+00	4.904000e+04	7.002857e+02	7.002857e+02
3.000000e+00	3.100000e+00	4.560000e+04	6.752777e+02	6.752777e+02
3.100000e+00	3.200000e+00	4.150000e+04	6.442049e+02	6.442049e+02
3.200000e+00	3.300000e+00	3.758000e+04	6.130253e+02	6.130253e+02
3.300000e+00	3.400000e+00	3.383000e+04	5.816356e+02	5.816356e+02
3.400000e+00	3.500000e+00	3.150000e+04	5.612486e+02	5.612486e+02
3.500000e+00	3.600000e+00	2.861000e+04	5.348832e+02	5.348832e+02
3.600000e+00	3.700000e+00	2.517000e+04	5.016971e+02	5.016971e+02
3.700000e+00	3.800000e+00	2.392000e+04	4.890808e+02	4.890808e+02
3.800000e+00	3.900000e+00	2.214000e+04	4.705316e+02	4.705316e+02
3.900000e+00	4.000000e+00	1.796000e+04	4.237924e+02	4.237924e+02
4.000000e+00	4.100000e+00	1.618000e+04	4.022437e+02	4.022437e+02
4.100000e+00	4.200000e+00	1.439000e+04	3.793415e+02	3.793415e+02
4.200000e+00	4.300000e+00	1.243000e+04	3.525621e+02	3.525621e+02
4.300000e+00	4.400000e+00	1.068000e+04	3.268027e+02	3.268027e+02
4.400000e+00	4.500000e+00	8.680000e+03	2.946184e+02	2.946184e+02
4.500000e+00	4.600000e+00	8.090000e+03	2.844293e+02	2.844293e+02
4.600000e+00	4.700000e+00	6.410000e+03	2.531798e+02	2.531798e+02
4.700000e+00	4.800000e+00	5.190000e+03	2.278157e+02	2.278157e+02
4.800000e+00	4.900000e+00	4.050000e+03	2.012461e+02	2.012461e+02
4.900000e+00	5.000000e+00	3.180000e+03	1.783255e+02	1.783255e+02
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_eta
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_eta
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	6.815000e+04	8.255301e+02	8.255301e+02
1.000000e-01	2.000000e-01	6.891000e+04	8.301205e+02	8.301205e+02
2.000000e-01	3.000000e-01	6.821000e+04	8.258935e+02	8.258935e+02
3.000000e-01	4.000000e-01	6.893000e+04	8.302409e+02	8.302409e+02
4.000000e-01	5.000000e-01	6.789000e+04	8.239539e+02	8.239539e+02
5.000000e-01	6.000000e-01	6.609000e+04	8.129576e+02	8.129576e+02
6.000000e-01	7.000000e-01	6.525000e+04	8.077747e+02	8.077747e+02
7.000000e-01	8.000000e-01	6.630000e+04	8.142481e+02	8.142481e+02
8.000000e-01	9.000000e-01	6.606000e+04	8.127730e+02	8.127730e+02
9.000000e-01	1.000000e+00	6.591000e+04	8.118497e+02	8.118497e+02
1.000000e+00	1.100000e+00	6.336000e+04	7.959899e+02	7.959899e+02
1.100000e+00	1.200000e+00	6.374000e+04	7.983733e+02	7.983733e+02
1.200000e+00	1.300000e+00	6.085000e+04	7.800641e+02	7.800641e+02
1.300000e+00	1.400000e+00	6.068000e+04	7.789737e+02	7.789737e+02
1.400000e+00	1.500000e+00	6.110000e+04	7.816649e+02	7.816649e+02
1.500000e+00	1.600000e+00	6.349000e+04	7.968061e+02	7.968061e+02
1.600000e+00	1.700000e+00	6.229000e+04	7.892401e+02	7.892401e+02
1.700000e+00	1.800000e+00	6.144000e+04	7.838367e+02	7.838367e+02
1.800000e+00	1.900000e+00	6.063000e+04	7.786527e+02	7.786527e+02
1.900000e+00	2.000000e+00	5.905000e+04	7.684400e+02	7.684400e+02
2.000000e+00	2.100000e+00	5.815000e+04	7.625615e+02	7.625615e+02
2.100000e+00	2.200000e+00	5.670000e+04	7.529940e+02	7.529940e+02
2.200000e+00	2.300000e+00	5.497000e+04	7.414176e+02	7.414176e+02
2.300000e+00	2.400000e+00	5.088000e+04	7.133022e+02	7.133022e+02
2.400000e+00	2.500000e+00	5.100000e+04	7.141428e+02	7.141428e+02
2.500000e+00	2.600000e+00	5.662000e+04	7.524626e+02	7.524626e+02
2.600000e+00	2.700000e+00	6.023000e+04	7.760799e+02	7.760799e+02
2.700000e+00	2.800000e+00	5.865000e+04	7.658329e+02	7.658329e+02
2.800000e+00	2.900000e+00	5.200000e+04	7.211103e+02	7.211103e+02
2.900000e+00	3.000000e+00	4.953000e+04	7.037755e+02	7.037755e+02
3.000000e+00	3.100000e+00	4.720000e+04	6.870226e+02	6.870226e+02
3.100000e+00	3.200000e+00	4.377000e+04	6.615890e+02	6.615890e+02
3.200000e+00	3.300000e+00	3.837000e+04	6.194352e+02	6.194352e+02
3.300000e+00	3.400000e+00	3.666000e+04	6.054750e+02	6.054750e+02
3.400000e+00	3.500000e+00	3.502000e+04	5.917770e+02	5.917770e+02
3.500000e+00	3.600000e+00	3.232000e+04	5.685068e+02	5.685068e+02
3.600000e+00	3.700000e+00	3.026000e+04	5.500909e+02	5.500909e+02
3.700000e+00	3.800000e+00	2.730000e+04	5.224940e+02	5.224940e+02
3.800000e+00	3.900000e+00	2.571000e+04	5.070503e+02	5.070503e+02
3.900000e+00	4.000000e+00	2.331000e+04	4.828043e+02	4.828043e+02
4.000000e+00	4.100000e+00	2.146000e+04	4.632494e+02	4.632494e+02
4.100000e+00	4.200000e+00	1.906000e+04	4.365776e+02	4.365776e+02
4.200000e+00	4.300000e+00	1.873000e+04	4.327817e+02	4.327817e+02
4.300000e+00	4.400000e+00	1.548000e+04	3.934463e+02	3.934463e+02
4.400000e+00	4.500000e+00	1.457000e+04	3.817067e+02	3.817067e+02
4.500000e+00	4.600000e+00	1.348000e+04	3.671512e+02	3.671512e+02
4.600000e+00	4.700000e+00	1.270000e+04	3.563706e+02	3.563706e+02
4.700000e+00	4.800000e+00	1.372000e+04	3.704052e+02	3.704052e+02
4.800000e+00	4.900000e+00	1.065000e+04	3.263434e+02	3.263434e+02
4.900000e+00	5.000000e+00	2.890000e+03	1.700000e+02	1.700000e+02
# END HISTO1D



==> delphescmp/jets_eta1.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_eta1
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_eta1
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_eta1
LegendXPos=0.1
XLabel=Pseudorapidity, $|\eta|$
YLabel=$\mathrm{d}n/\mathrm{d}|\eta|$
LegendYPos=0.5
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_eta1
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_eta1
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	4.179000e+04	6.464519e+02	6.464519e+02
1.000000e-01	2.000000e-01	4.143000e+04	6.436614e+02	6.436614e+02
2.000000e-01	3.000000e-01	4.328000e+04	6.578754e+02	6.578754e+02
3.000000e-01	4.000000e-01	4.306000e+04	6.562012e+02	6.562012e+02
4.000000e-01	5.000000e-01	4.099000e+04	6.402343e+02	6.402343e+02
5.000000e-01	6.000000e-01	4.064000e+04	6.374951e+02	6.374951e+02
6.000000e-01	7.000000e-01	3.961000e+04	6.293648e+02	6.293648e+02
7.000000e-01	8.000000e-01	3.838000e+04	6.195159e+02	6.195159e+02
8.000000e-01	9.000000e-01	3.892000e+04	6.238590e+02	6.238590e+02
9.000000e-01	1.000000e+00	3.708000e+04	6.089335e+02	6.089335e+02
1.000000e+00	1.100000e+00	3.639000e+04	6.032412e+02	6.032412e+02
1.100000e+00	1.200000e+00	3.549000e+04	5.957348e+02	5.957348e+02
1.200000e+00	1.300000e+00	3.492000e+04	5.909315e+02	5.909315e+02
1.300000e+00	1.400000e+00	3.346000e+04	5.784462e+02	5.784462e+02
1.400000e+00	1.500000e+00	3.165000e+04	5.625833e+02	5.625833e+02
1.500000e+00	1.600000e+00	3.195000e+04	5.652433e+02	5.652433e+02
1.600000e+00	1.700000e+00	3.013000e+04	5.489080e+02	5.489080e+02
1.700000e+00	1.800000e+00	2.776000e+04	5.268776e+02	5.268776e+02
1.800000e+00	1.900000e+00	2.647000e+04	5.144900e+02	5.144900e+02
1.900000e+00	2.000000e+00	2.692000e+04	5.188449e+02	5.188449e+02
2.000000e+00	2.100000e+00	2.450000e+04	4.949747e+02	4.949747e+02
2.100000e+00	2.200000e+00	2.285000e+04	4.780167e+02	4.780167e+02
2.200000e+00	2.300000e+00	2.271000e+04	4.765501e+02	4.765501e+02
2.300000e+00	2.400000e+00	2.011000e+04	4.484417e+02	4.484417e+02
2.400000e+00	2.500000e+00	1.975000e+04	4.444097e+02	4.444097e+02
2.500000e+00	2.600000e+00	1.816000e+04	4.261455e+02	4.261455e+02
2.600000e+00	2.700000e+00	1.679000e+04	4.097560e+02	4.097560e+02
2.700000e+00	2.800000e+00	1.644000e+04	4.054627e+02	4.054627e+02
2.800000e+00	2.900000e+00	1.483000e+04	3.850974e+02	3.850974e+02
2.900000e+00	3.000000e+00	1.336000e+04	3.655133e+02	3.655133e+02
3.000000e+00	3.100000e+00	1.170000e+04	3.420526e+02	3.420526e+02
3.100000e+00	3.200000e+00	1.105000e+04	3.324154e+02	3.324154e+02
3.200000e+00	3.300000e+00	9.660000e+03	3.108054e+02	3.108054e+02
3.300000e+00	3.400000e+00	8.560000e+03	2.925748e+02	2.925748e+02
3.400000e+00	3.500000e+00	7.970000e+03	2.823119e+02	2.823119e+02
3.500000e+00	3.600000e+00	6.500000e+03	2.549510e+02	2.549510e+02
3.600000e+00	3.700000e+00	6.290000e+03	2.507987e+02	2.507987e+02
3.700000e+00	3.800000e+00	5.110000e+03	2.260531e+02	2.260531e+02
3.800000e+00	3.900000e+00	5.000000e+03	2.236068e+02	2.236068e+02
3.900000e+00	4.000000e+00	3.610000e+03	1.900000e+02	1.900000e+02
4.000000e+00	4.100000e+00	3.290000e+03	1.813836e+02	1.813836e+02
4.100000e+00	4.200000e+00	2.790000e+03	1.670329e+02	1.670329e+02
4.200000e+00	4.300000e+00	2.000000e+03	1.414214e+02	1.414214e+02
4.300000e+00	4.400000e+00	1.920000e+03	1.385641e+02	1.385641e+02
4.400000e+00	4.500000e+00	1.260000e+03	1.122497e+02	1.122497e+02
4.500000e+00	4.600000e+00	9.700000e+02	9.848858e+01	9.848858e+01
4.600000e+00	4.700000e+00	5.600000e+02	7.483315e+01	7.483315e+01
4.700000e+00	4.800000e+00	4.500000e+02	6.708204e+01	6.708204e+01
4.800000e+00	4.900000e+00	2.800000e+02	5.291503e+01	5.291503e+01
4.900000e+00	5.000000e+00	3.200000e+02	5.656854e+01	5.656854e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_eta1
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_eta1
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	4.179000e+04	6.464519e+02	6.464519e+02
1.000000e-01	2.000000e-01	4.134000e+04	6.429619e+02	6.429619e+02
2.000000e-01	3.000000e-01	4.278000e+04	6.540642e+02	6.540642e+02
3.000000e-01	4.000000e-01	4.269000e+04	6.533758e+02	6.533758e+02
4.000000e-01	5.000000e-01	4.113000e+04	6.413267e+02	6.413267e+02
5.000000e-01	6.000000e-01	4.049000e+04	6.363175e+02	6.363175e+02
6.000000e-01	7.000000e-01	3.903000e+04	6.247399e+02	6.247399e+02
7.000000e-01	8.000000e-01	3.877000e+04	6.226556e+02	6.226556e+02
8.000000e-01	9.000000e-01	3.911000e+04	6.253799e+02	6.253799e+02
9.000000e-01	1.000000e+00	3.690000e+04	6.074537e+02	6.074537e+02
1.000000e+00	1.100000e+00	3.594000e+04	5.994998e+02	5.994998e+02
1.100000e+00	1.200000e+00	3.540000e+04	5.949790e+02	5.949790e+02
1.200000e+00	1.300000e+00	3.491000e+04	5.908468e+02	5.908468e+02
1.300000e+00	1.400000e+00	3.345000e+04	5.783597e+02	5.783597e+02
1.400000e+00	1.500000e+00	3.170000e+04	5.630275e+02	5.630275e+02
1.500000e+00	1.600000e+00	3.177000e+04	5.636488e+02	5.636488e+02
1.600000e+00	1.700000e+00	3.014000e+04	5.489991e+02	5.489991e+02
1.700000e+00	1.800000e+00	2.789000e+04	5.281098e+02	5.281098e+02
1.800000e+00	1.900000e+00	2.708000e+04	5.203845e+02	5.203845e+02
1.900000e+00	2.000000e+00	2.747000e+04	5.241183e+02	5.241183e+02
2.000000e+00	2.100000e+00	2.459000e+04	4.958831e+02	4.958831e+02
2.100000e+00	2.200000e+00	2.303000e+04	4.798958e+02	4.798958e+02
2.200000e+00	2.300000e+00	2.279000e+04	4.773887e+02	4.773887e+02
2.300000e+00	2.400000e+00	1.992000e+04	4.463183e+02	4.463183e+02
2.400000e+00	2.500000e+00	1.966000e+04	4.433960e+02	4.433960e+02
2.500000e+00	2.600000e+00	1.828000e+04	4.275512e+02	4.275512e+02
2.600000e+00	2.700000e+00	1.669000e+04	4.085340e+02	4.085340e+02
2.700000e+00	2.800000e+00	1.646000e+04	4.057093e+02	4.057093e+02
2.800000e+00	2.900000e+00	1.446000e+04	3.802631e+02	3.802631e+02
2.900000e+00	3.000000e+00	1.326000e+04	3.641428e+02	3.641428e+02
3.000000e+00	3.100000e+00	1.183000e+04	3.439477e+02	3.439477e+02
3.100000e+00	3.200000e+00	1.095000e+04	3.309078e+02	3.309078e+02
3.200000e+00	3.300000e+00	9.680000e+03	3.111270e+02	3.111270e+02
3.300000e+00	3.400000e+00	8.780000e+03	2.963106e+02	2.963106e+02
3.400000e+00	3.500000e+00	7.690000e+03	2.773085e+02	2.773085e+02
3.500000e+00	3.600000e+00	6.530000e+03	2.555386e+02	2.555386e+02
3.600000e+00	3.700000e+00	6.180000e+03	2.485961e+02	2.485961e+02
3.700000e+00	3.800000e+00	5.280000e+03	2.297825e+02	2.297825e+02
3.800000e+00	3.900000e+00	5.050000e+03	2.247221e+02	2.247221e+02
3.900000e+00	4.000000e+00	3.820000e+03	1.954482e+02	1.954482e+02
4.000000e+00	4.100000e+00	3.450000e+03	1.857418e+02	1.857418e+02
4.100000e+00	4.200000e+00	2.710000e+03	1.646208e+02	1.646208e+02
4.200000e+00	4.300000e+00	2.060000e+03	1.435270e+02	1.435270e+02
4.300000e+00	4.400000e+00	1.830000e+03	1.352775e+02	1.352775e+02
4.400000e+00	4.500000e+00	1.320000e+03	1.148913e+02	1.148913e+02
4.500000e+00	4.600000e+00	1.010000e+03	1.004988e+02	1.004988e+02
4.600000e+00	4.700000e+00	5.800000e+02	7.615773e+01	7.615773e+01
4.700000e+00	4.800000e+00	6.000000e+02	7.745967e+01	7.745967e+01
4.800000e+00	4.900000e+00	3.500000e+02	5.916080e+01	5.916080e+01
4.900000e+00	5.000000e+00	3.000000e+02	5.477226e+01	5.477226e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_eta1
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_eta1
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.789000e+04	5.281098e+02	5.281098e+02
1.000000e-01	2.000000e-01	2.855000e+04	5.343220e+02	5.343220e+02
2.000000e-01	3.000000e-01	2.974000e+04	5.453439e+02	5.453439e+02
3.000000e-01	4.000000e-01	2.963000e+04	5.443345e+02	5.443345e+02
4.000000e-01	5.000000e-01	2.882000e+04	5.368426e+02	5.368426e+02
5.000000e-01	6.000000e-01	2.785000e+04	5.277310e+02	5.277310e+02
6.000000e-01	7.000000e-01	2.746000e+04	5.240229e+02	5.240229e+02
7.000000e-01	8.000000e-01	2.732000e+04	5.226854e+02	5.226854e+02
8.000000e-01	9.000000e-01	2.794000e+04	5.285830e+02	5.285830e+02
9.000000e-01	1.000000e+00	2.812000e+04	5.302829e+02	5.302829e+02
1.000000e+00	1.100000e+00	2.668000e+04	5.165269e+02	5.165269e+02
1.100000e+00	1.200000e+00	2.664000e+04	5.161395e+02	5.161395e+02
1.200000e+00	1.300000e+00	2.623000e+04	5.121523e+02	5.121523e+02
1.300000e+00	1.400000e+00	2.507000e+04	5.006995e+02	5.006995e+02
1.400000e+00	1.500000e+00	2.527000e+04	5.026927e+02	5.026927e+02
1.500000e+00	1.600000e+00	2.656000e+04	5.153639e+02	5.153639e+02
1.600000e+00	1.700000e+00	2.586000e+04	5.085273e+02	5.085273e+02
1.700000e+00	1.800000e+00	2.470000e+04	4.969909e+02	4.969909e+02
1.800000e+00	1.900000e+00	2.395000e+04	4.893874e+02	4.893874e+02
1.900000e+00	2.000000e+00	2.483000e+04	4.982971e+02	4.982971e+02
2.000000e+00	2.100000e+00	2.350000e+04	4.847680e+02	4.847680e+02
2.100000e+00	2.200000e+00	2.230000e+04	4.722288e+02	4.722288e+02
2.200000e+00	2.300000e+00	2.173000e+04	4.661545e+02	4.661545e+02
2.300000e+00	2.400000e+00	1.951000e+04	4.417013e+02	4.417013e+02
2.400000e+00	2.500000e+00	2.018000e+04	4.492215e+02	4.492215e+02
2.500000e+00	2.600000e+00	2.344000e+04	4.841487e+02	4.841487e+02
2.600000e+00	2.700000e+00	2.589000e+04	5.088222e+02	5.088222e+02
2.700000e+00	2.800000e+00	2.554000e+04	5.053712e+02	5.053712e+02
2.800000e+00	2.900000e+00	2.217000e+04	4.708503e+02	4.708503e+02
2.900000e+00	3.000000e+00	2.089000e+04	4.570558e+02	4.570558e+02
3.000000e+00	3.100000e+00	1.973000e+04	4.441846e+02	4.441846e+02
3.100000e+00	3.200000e+00	1.801000e+04	4.243819e+02	4.243819e+02
3.200000e+00	3.300000e+00	1.560000e+04	3.949684e+02	3.949684e+02
3.300000e+00	3.400000e+00	1.525000e+04	3.905125e+02	3.905125e+02
3.400000e+00	3.500000e+00	1.384000e+04	3.720215e+02	3.720215e+02
3.500000e+00	3.600000e+00	1.293000e+04	3.595831e+02	3.595831e+02
3.600000e+00	3.700000e+00	1.153000e+04	3.395585e+02	3.395585e+02
3.700000e+00	3.800000e+00	1.023000e+04	3.198437e+02	3.198437e+02
3.800000e+00	3.900000e+00	9.330000e+03	3.054505e+02	3.054505e+02
3.900000e+00	4.000000e+00	9.000000e+03	3.000000e+02	3.000000e+02
4.000000e+00	4.100000e+00	8.020000e+03	2.831960e+02	2.831960e+02
4.100000e+00	4.200000e+00	6.880000e+03	2.622975e+02	2.622975e+02
4.200000e+00	4.300000e+00	6.930000e+03	2.632489e+02	2.632489e+02
4.300000e+00	4.400000e+00	5.200000e+03	2.280351e+02	2.280351e+02
4.400000e+00	4.500000e+00	4.990000e+03	2.233831e+02	2.233831e+02
4.500000e+00	4.600000e+00	4.400000e+03	2.097618e+02	2.097618e+02
4.600000e+00	4.700000e+00	3.800000e+03	1.949359e+02	1.949359e+02
4.700000e+00	4.800000e+00	3.760000e+03	1.939072e+02	1.939072e+02
4.800000e+00	4.900000e+00	2.650000e+03	1.627882e+02	1.627882e+02
4.900000e+00	5.000000e+00	6.900000e+02	8.306624e+01	8.306624e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_eta1
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_eta1
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.867000e+04	6.218521e+02	6.218521e+02
1.000000e-01	2.000000e-01	3.877000e+04	6.226556e+02	6.226556e+02
2.000000e-01	3.000000e-01	3.977000e+04	6.306346e+02	6.306346e+02
3.000000e-01	4.000000e-01	4.001000e+04	6.325346e+02	6.325346e+02
4.000000e-01	5.000000e-01	3.905000e+04	6.249000e+02	6.249000e+02
5.000000e-01	6.000000e-01	3.819000e+04	6.179806e+02	6.179806e+02
6.000000e-01	7.000000e-01	3.698000e+04	6.081118e+02	6.081118e+02
7.000000e-01	8.000000e-01	3.590000e+04	5.991661e+02	5.991661e+02
8.000000e-01	9.000000e-01	3.615000e+04	6.012487e+02	6.012487e+02
9.000000e-01	1.000000e+00	3.599000e+04	5.999167e+02	5.999167e+02
1.000000e+00	1.100000e+00	3.412000e+04	5.841233e+02	5.841233e+02
1.100000e+00	1.200000e+00	3.338000e+04	5.777543e+02	5.777543e+02
1.200000e+00	1.300000e+00	3.302000e+04	5.746303e+02	5.746303e+02
1.300000e+00	1.400000e+00	3.180000e+04	5.639149e+02	5.639149e+02
1.400000e+00	1.500000e+00	3.103000e+04	5.570458e+02	5.570458e+02
1.500000e+00	1.600000e+00	3.092000e+04	5.560576e+02	5.560576e+02
1.600000e+00	1.700000e+00	2.949000e+04	5.430470e+02	5.430470e+02
1.700000e+00	1.800000e+00	2.721000e+04	5.216321e+02	5.216321e+02
1.800000e+00	1.900000e+00	2.623000e+04	5.121523e+02	5.121523e+02
1.900000e+00	2.000000e+00	2.644000e+04	5.141984e+02	5.141984e+02
2.000000e+00	2.100000e+00	2.469000e+04	4.968903e+02	4.968903e+02
2.100000e+00	2.200000e+00	2.355000e+04	4.852834e+02	4.852834e+02
2.200000e+00	2.300000e+00	2.297000e+04	4.792703e+02	4.792703e+02
2.300000e+00	2.400000e+00	2.043000e+04	4.519956e+02	4.519956e+02
2.400000e+00	2.500000e+00	2.083000e+04	4.563989e+02	4.563989e+02
2.500000e+00	2.600000e+00	1.900000e+04	4.358899e+02	4.358899e+02
2.600000e+00	2.700000e+00	1.834000e+04	4.282523e+02	4.282523e+02
2.700000e+00	2.800000e+00	1.769000e+04	4.205948e+02	4.205948e+02
2.800000e+00	2.900000e+00	1.634000e+04	4.042277e+02	4.042277e+02
2.900000e+00	3.000000e+00	1.480000e+04	3.847077e+02	3.847077e+02
3.000000e+00	3.100000e+00	1.354000e+04	3.679674e+02	3.679674e+02
3.100000e+00	3.200000e+00	1.241000e+04	3.522783e+02	3.522783e+02
3.200000e+00	3.300000e+00	1.134000e+04	3.367492e+02	3.367492e+02
3.300000e+00	3.400000e+00	1.036000e+04	3.218695e+02	3.218695e+02
3.400000e+00	3.500000e+00	9.620000e+03	3.101612e+02	3.101612e+02
3.500000e+00	3.600000e+00	8.090000e+03	2.844293e+02	2.844293e+02
3.600000e+00	3.700000e+00	7.570000e+03	2.751363e+02	2.751363e+02
3.700000e+00	3.800000e+00	6.540000e+03	2.557342e+02	2.557342e+02
3.800000e+00	3.900000e+00	6.410000e+03	2.531798e+02	2.531798e+02
3.900000e+00	4.000000e+00	4.960000e+03	2.227106e+02	2.227106e+02
4.000000e+00	4.100000e+00	4.690000e+03	2.165641e+02	2.165641e+02
4.100000e+00	4.200000e+00	3.860000e+03	1.964688e+02	1.964688e+02
4.200000e+00	4.300000e+00	3.060000e+03	1.749286e+02	1.749286e+02
4.300000e+00	4.400000e+00	2.620000e+03	1.618641e+02	1.618641e+02
4.400000e+00	4.500000e+00	1.880000e+03	1.371131e+02	1.371131e+02
4.500000e+00	4.600000e+00	1.720000e+03	1.311488e+02	1.311488e+02
4.600000e+00	4.700000e+00	1.040000e+03	1.019804e+02	1.019804e+02
4.700000e+00	4.800000e+00	9.400000e+02	9.695360e+01	9.695360e+01
4.800000e+00	4.900000e+00	6.300000e+02	7.937254e+01	7.937254e+01
4.900000e+00	5.000000e+00	5.200000e+02	7.211103e+01	7.211103e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_eta1
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_eta1
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.875000e+04	6.224950e+02	6.224950e+02
1.000000e-01	2.000000e-01	3.854000e+04	6.208059e+02	6.208059e+02
2.000000e-01	3.000000e-01	3.968000e+04	6.299206e+02	6.299206e+02
3.000000e-01	4.000000e-01	3.929000e+04	6.268174e+02	6.268174e+02
4.000000e-01	5.000000e-01	3.866000e+04	6.217717e+02	6.217717e+02
5.000000e-01	6.000000e-01	3.771000e+04	6.140847e+02	6.140847e+02
6.000000e-01	7.000000e-01	3.611000e+04	6.009160e+02	6.009160e+02
7.000000e-01	8.000000e-01	3.606000e+04	6.004998e+02	6.004998e+02
8.000000e-01	9.000000e-01	3.626000e+04	6.021628e+02	6.021628e+02
9.000000e-01	1.000000e+00	3.560000e+04	5.966574e+02	5.966574e+02
1.000000e+00	1.100000e+00	3.367000e+04	5.802586e+02	5.802586e+02
1.100000e+00	1.200000e+00	3.318000e+04	5.760208e+02	5.760208e+02
1.200000e+00	1.300000e+00	3.296000e+04	5.741080e+02	5.741080e+02
1.300000e+00	1.400000e+00	3.151000e+04	5.613377e+02	5.613377e+02
1.400000e+00	1.500000e+00	3.033000e+04	5.507268e+02	5.507268e+02
1.500000e+00	1.600000e+00	3.146000e+04	5.608921e+02	5.608921e+02
1.600000e+00	1.700000e+00	2.937000e+04	5.419410e+02	5.419410e+02
1.700000e+00	1.800000e+00	2.707000e+04	5.202884e+02	5.202884e+02
1.800000e+00	1.900000e+00	2.665000e+04	5.162364e+02	5.162364e+02
1.900000e+00	2.000000e+00	2.683000e+04	5.179768e+02	5.179768e+02
2.000000e+00	2.100000e+00	2.474000e+04	4.973932e+02	4.973932e+02
2.100000e+00	2.200000e+00	2.355000e+04	4.852834e+02	4.852834e+02
2.200000e+00	2.300000e+00	2.266000e+04	4.760252e+02	4.760252e+02
2.300000e+00	2.400000e+00	2.034000e+04	4.509989e+02	4.509989e+02
2.400000e+00	2.500000e+00	2.064000e+04	4.543127e+02	4.543127e+02
2.500000e+00	2.600000e+00	1.983000e+04	4.453089e+02	4.453089e+02
2.600000e+00	2.700000e+00	1.847000e+04	4.297674e+02	4.297674e+02
2.700000e+00	2.800000e+00	1.917000e+04	4.378356e+02	4.378356e+02
2.800000e+00	2.900000e+00	1.718000e+04	4.144876e+02	4.144876e+02
2.900000e+00	3.000000e+00	1.581000e+04	3.976179e+02	3.976179e+02
3.000000e+00	3.100000e+00	1.423000e+04	3.772267e+02	3.772267e+02
3.100000e+00	3.200000e+00	1.293000e+04	3.595831e+02	3.595831e+02
3.200000e+00	3.300000e+00	1.163000e+04	3.410279e+02	3.410279e+02
3.300000e+00	3.400000e+00	1.074000e+04	3.277194e+02	3.277194e+02
3.400000e+00	3.500000e+00	9.650000e+03	3.106445e+02	3.106445e+02
3.500000e+00	3.600000e+00	7.980000e+03	2.824889e+02	2.824889e+02
3.600000e+00	3.700000e+00	7.470000e+03	2.733130e+02	2.733130e+02
3.700000e+00	3.800000e+00	6.640000e+03	2.576820e+02	2.576820e+02
3.800000e+00	3.900000e+00	6.160000e+03	2.481935e+02	2.481935e+02
3.900000e+00	4.000000e+00	5.040000e+03	2.244994e+02	2.244994e+02
4.000000e+00	4.100000e+00	4.550000e+03	2.133073e+02	2.133073e+02
4.100000e+00	4.200000e+00	3.500000e+03	1.870829e+02	1.870829e+02
4.200000e+00	4.300000e+00	2.850000e+03	1.688194e+02	1.688194e+02
4.300000e+00	4.400000e+00	2.520000e+03	1.587451e+02	1.587451e+02
4.400000e+00	4.500000e+00	1.830000e+03	1.352775e+02	1.352775e+02
4.500000e+00	4.600000e+00	1.600000e+03	1.264911e+02	1.264911e+02
4.600000e+00	4.700000e+00	1.040000e+03	1.019804e+02	1.019804e+02
4.700000e+00	4.800000e+00	9.000000e+02	9.486833e+01	9.486833e+01
4.800000e+00	4.900000e+00	6.500000e+02	8.062258e+01	8.062258e+01
4.900000e+00	5.000000e+00	5.100000e+02	7.141428e+01	7.141428e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_eta1
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_eta1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.789000e+04	5.281098e+02	5.281098e+02
1.000000e-01	2.000000e-01	2.855000e+04	5.343220e+02	5.343220e+02
2.000000e-01	3.000000e-01	2.974000e+04	5.453439e+02	5.453439e+02
3.000000e-01	4.000000e-01	2.963000e+04	5.443345e+02	5.443345e+02
4.000000e-01	5.000000e-01	2.882000e+04	5.368426e+02	5.368426e+02
5.000000e-01	6.000000e-01	2.785000e+04	5.277310e+02	5.277310e+02
6.000000e-01	7.000000e-01	2.746000e+04	5.240229e+02	5.240229e+02
7.000000e-01	8.000000e-01	2.732000e+04	5.226854e+02	5.226854e+02
8.000000e-01	9.000000e-01	2.794000e+04	5.285830e+02	5.285830e+02
9.000000e-01	1.000000e+00	2.812000e+04	5.302829e+02	5.302829e+02
1.000000e+00	1.100000e+00	2.668000e+04	5.165269e+02	5.165269e+02
1.100000e+00	1.200000e+00	2.664000e+04	5.161395e+02	5.161395e+02
1.200000e+00	1.300000e+00	2.623000e+04	5.121523e+02	5.121523e+02
1.300000e+00	1.400000e+00	2.507000e+04	5.006995e+02	5.006995e+02
1.400000e+00	1.500000e+00	2.527000e+04	5.026927e+02	5.026927e+02
1.500000e+00	1.600000e+00	2.656000e+04	5.153639e+02	5.153639e+02
1.600000e+00	1.700000e+00	2.586000e+04	5.085273e+02	5.085273e+02
1.700000e+00	1.800000e+00	2.470000e+04	4.969909e+02	4.969909e+02
1.800000e+00	1.900000e+00	2.395000e+04	4.893874e+02	4.893874e+02
1.900000e+00	2.000000e+00	2.483000e+04	4.982971e+02	4.982971e+02
2.000000e+00	2.100000e+00	2.350000e+04	4.847680e+02	4.847680e+02
2.100000e+00	2.200000e+00	2.230000e+04	4.722288e+02	4.722288e+02
2.200000e+00	2.300000e+00	2.173000e+04	4.661545e+02	4.661545e+02
2.300000e+00	2.400000e+00	1.951000e+04	4.417013e+02	4.417013e+02
2.400000e+00	2.500000e+00	2.018000e+04	4.492215e+02	4.492215e+02
2.500000e+00	2.600000e+00	2.344000e+04	4.841487e+02	4.841487e+02
2.600000e+00	2.700000e+00	2.589000e+04	5.088222e+02	5.088222e+02
2.700000e+00	2.800000e+00	2.554000e+04	5.053712e+02	5.053712e+02
2.800000e+00	2.900000e+00	2.217000e+04	4.708503e+02	4.708503e+02
2.900000e+00	3.000000e+00	2.089000e+04	4.570558e+02	4.570558e+02
3.000000e+00	3.100000e+00	1.973000e+04	4.441846e+02	4.441846e+02
3.100000e+00	3.200000e+00	1.801000e+04	4.243819e+02	4.243819e+02
3.200000e+00	3.300000e+00	1.560000e+04	3.949684e+02	3.949684e+02
3.300000e+00	3.400000e+00	1.525000e+04	3.905125e+02	3.905125e+02
3.400000e+00	3.500000e+00	1.384000e+04	3.720215e+02	3.720215e+02
3.500000e+00	3.600000e+00	1.293000e+04	3.595831e+02	3.595831e+02
3.600000e+00	3.700000e+00	1.153000e+04	3.395585e+02	3.395585e+02
3.700000e+00	3.800000e+00	1.023000e+04	3.198437e+02	3.198437e+02
3.800000e+00	3.900000e+00	9.330000e+03	3.054505e+02	3.054505e+02
3.900000e+00	4.000000e+00	9.000000e+03	3.000000e+02	3.000000e+02
4.000000e+00	4.100000e+00	8.020000e+03	2.831960e+02	2.831960e+02
4.100000e+00	4.200000e+00	6.880000e+03	2.622975e+02	2.622975e+02
4.200000e+00	4.300000e+00	6.930000e+03	2.632489e+02	2.632489e+02
4.300000e+00	4.400000e+00	5.200000e+03	2.280351e+02	2.280351e+02
4.400000e+00	4.500000e+00	4.990000e+03	2.233831e+02	2.233831e+02
4.500000e+00	4.600000e+00	4.400000e+03	2.097618e+02	2.097618e+02
4.600000e+00	4.700000e+00	3.800000e+03	1.949359e+02	1.949359e+02
4.700000e+00	4.800000e+00	3.760000e+03	1.939072e+02	1.939072e+02
4.800000e+00	4.900000e+00	2.650000e+03	1.627882e+02	1.627882e+02
4.900000e+00	5.000000e+00	6.900000e+02	8.306624e+01	8.306624e+01
# END HISTO1D



==> delphescmp/jets_n.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_n
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_n
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_n
LegendXPos=0.4
XLabel=Multiplicity, $N$
YLabel=$n$
LegendYPos=0.4
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_n
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_n
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.000000e+01	7.745967e+00	7.745967e+00
5.000000e-01	1.500000e+00	1.574000e+03	3.967367e+01	3.967367e+01
1.500000e+00	2.500000e+00	1.146600e+04	1.070794e+02	1.070794e+02
2.500000e+00	3.500000e+00	3.095200e+04	1.759318e+02	1.759318e+02
3.500000e+00	4.500000e+00	2.535100e+04	1.592200e+02	1.592200e+02
4.500000e+00	5.500000e+00	1.624200e+04	1.274441e+02	1.274441e+02
5.500000e+00	6.500000e+00	8.416000e+03	9.173876e+01	9.173876e+01
6.500000e+00	7.500000e+00	3.726000e+03	6.104097e+01	6.104097e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_n
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_n
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.400000e+01	8.602325e+00	8.602325e+00
5.000000e-01	1.500000e+00	1.756000e+03	4.190465e+01	4.190465e+01
1.500000e+00	2.500000e+00	1.184600e+04	1.088393e+02	1.088393e+02
2.500000e+00	3.500000e+00	3.100100e+04	1.760710e+02	1.760710e+02
3.500000e+00	4.500000e+00	2.520300e+04	1.587545e+02	1.587545e+02
4.500000e+00	5.500000e+00	1.597000e+04	1.263725e+02	1.263725e+02
5.500000e+00	6.500000e+00	8.347000e+03	9.136192e+01	9.136192e+01
6.500000e+00	7.500000e+00	3.664000e+03	6.053098e+01	6.053098e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_n
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_n
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.297000e+03	7.278049e+01	7.278049e+01
5.000000e-01	1.500000e+00	2.201200e+04	1.483644e+02	1.483644e+02
1.500000e+00	2.500000e+00	3.393500e+04	1.842145e+02	1.842145e+02
2.500000e+00	3.500000e+00	2.208100e+04	1.485968e+02	1.485968e+02
3.500000e+00	4.500000e+00	1.044500e+04	1.022008e+02	1.022008e+02
4.500000e+00	5.500000e+00	4.180000e+03	6.465292e+01	6.465292e+01
5.500000e+00	6.500000e+00	1.417000e+03	3.764306e+01	3.764306e+01
6.500000e+00	7.500000e+00	4.570000e+02	2.137756e+01	2.137756e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_n
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_n
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.660000e+02	2.379075e+01	2.379075e+01
5.000000e-01	1.500000e+00	8.453000e+03	9.194020e+01	9.194020e+01
1.500000e+00	2.500000e+00	3.394200e+04	1.842335e+02	1.842335e+02
2.500000e+00	3.500000e+00	2.794600e+04	1.671706e+02	1.671706e+02
3.500000e+00	4.500000e+00	1.608700e+04	1.268345e+02	1.268345e+02
4.500000e+00	5.500000e+00	7.717000e+03	8.784646e+01	8.784646e+01
5.500000e+00	6.500000e+00	3.282000e+03	5.728874e+01	5.728874e+01
6.500000e+00	7.500000e+00	1.299000e+03	3.604164e+01	3.604164e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_n
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_n
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.760000e+02	2.181742e+01	2.181742e+01
5.000000e-01	1.500000e+00	7.100000e+03	8.426150e+01	8.426150e+01
1.500000e+00	2.500000e+00	2.918600e+04	1.708391e+02	1.708391e+02
2.500000e+00	3.500000e+00	2.954600e+04	1.718895e+02	1.718895e+02
3.500000e+00	4.500000e+00	1.805700e+04	1.343763e+02	1.343763e+02
4.500000e+00	5.500000e+00	9.193000e+03	9.588013e+01	9.588013e+01
5.500000e+00	6.500000e+00	3.994000e+03	6.319810e+01	6.319810e+01
6.500000e+00	7.500000e+00	1.579000e+03	3.973663e+01	3.973663e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_n
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_n
Title=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.297000e+03	7.278049e+01	7.278049e+01
5.000000e-01	1.500000e+00	2.201200e+04	1.483644e+02	1.483644e+02
1.500000e+00	2.500000e+00	3.393500e+04	1.842145e+02	1.842145e+02
2.500000e+00	3.500000e+00	2.208100e+04	1.485968e+02	1.485968e+02
3.500000e+00	4.500000e+00	1.044500e+04	1.022008e+02	1.022008e+02
4.500000e+00	5.500000e+00	4.180000e+03	6.465292e+01	6.465292e+01
5.500000e+00	6.500000e+00	1.417000e+03	3.764306e+01	3.764306e+01
6.500000e+00	7.500000e+00	4.570000e+02	2.137756e+01	2.137756e+01
# END HISTO1D



==> delphescmp/jets_pt.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_pt
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_pt
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_pt
LegendXPos=0.3
XLabel=Transverse momentum, $p_T$ [GeV]
YLabel=$\mathrm{d}n/\mathrm{d}p_T$ [GeV$^{-1}$]
LegendYPos=0.4
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_pt
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_pt
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	4.625887e+03	5.016299e+01	5.016299e+01
2.089296e+01	2.290868e+01	8.884170e+03	6.638857e+01	6.638857e+01
2.290868e+01	2.511886e+01	8.314707e+03	6.133518e+01	6.133518e+01
2.511886e+01	2.754229e+01	7.718399e+03	5.643498e+01	5.643498e+01
2.754229e+01	3.019952e+01	7.246268e+03	5.222069e+01	5.222069e+01
3.019952e+01	3.311311e+01	6.921701e+03	4.874075e+01	4.874075e+01
3.311311e+01	3.630781e+01	6.576204e+03	4.537040e+01	4.537040e+01
3.630781e+01	3.981072e+01	6.217688e+03	4.213082e+01	4.213082e+01
3.981072e+01	4.365158e+01	5.820832e+03	3.892945e+01	3.892945e+01
4.365158e+01	4.786301e+01	5.467027e+03	3.602971e+01	3.602971e+01
4.786301e+01	5.248075e+01	4.982740e+03	3.284879e+01	3.284879e+01
5.248075e+01	5.754399e+01	4.432932e+03	2.958907e+01	2.958907e+01
5.754399e+01	6.309573e+01	3.973889e+03	2.675428e+01	2.675428e+01
6.309573e+01	6.918310e+01	3.417075e+03	2.369258e+01	2.369258e+01
6.918310e+01	7.585776e+01	2.875203e+03	2.075485e+01	2.075485e+01
7.585776e+01	8.317638e+01	2.332270e+03	1.785151e+01	1.785151e+01
8.317638e+01	9.120108e+01	1.896395e+03	1.537269e+01	1.537269e+01
9.120108e+01	1.000000e+02	1.490410e+03	1.301482e+01	1.301482e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_pt
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_pt
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	4.566595e+03	4.984047e+01	4.984047e+01
2.089296e+01	2.290868e+01	9.128748e+03	6.729619e+01	6.729619e+01
2.290868e+01	2.511886e+01	8.339592e+03	6.142690e+01	6.142690e+01
2.511886e+01	2.754229e+01	7.830637e+03	5.684383e+01	5.684383e+01
2.754229e+01	3.019952e+01	7.305728e+03	5.243451e+01	5.243451e+01
3.019952e+01	3.311311e+01	6.927879e+03	4.876250e+01	4.876250e+01
3.311311e+01	3.630781e+01	6.483238e+03	4.504856e+01	4.504856e+01
3.630781e+01	3.981072e+01	6.006435e+03	4.140892e+01	4.140892e+01
3.981072e+01	4.365158e+01	5.485751e+03	3.779234e+01	3.779234e+01
4.365158e+01	4.786301e+01	5.097556e+03	3.479094e+01	3.479094e+01
4.786301e+01	5.248075e+01	4.858437e+03	3.243647e+01	3.243647e+01
5.248075e+01	5.754399e+01	4.561309e+03	3.001446e+01	3.001446e+01
5.754399e+01	6.309573e+01	3.907243e+03	2.652899e+01	2.652899e+01
6.309573e+01	6.918310e+01	3.317689e+03	2.334549e+01	2.334549e+01
6.918310e+01	7.585776e+01	2.893181e+03	2.081964e+01	2.081964e+01
7.585776e+01	8.317638e+01	2.437071e+03	1.824818e+01	1.824818e+01
8.317638e+01	9.120108e+01	1.844929e+03	1.516266e+01	1.516266e+01
9.120108e+01	1.000000e+02	1.436767e+03	1.277846e+01	1.277846e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_pt
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_pt
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+01	2.290868e+01	5.809339e+02	1.697650e+01	1.697650e+01
2.290868e+01	2.511886e+01	6.166466e+03	5.282072e+01	5.282072e+01
2.511886e+01	2.754229e+01	6.421890e+03	5.147735e+01	5.147735e+01
2.754229e+01	3.019952e+01	5.469606e+03	4.536944e+01	4.536944e+01
3.019952e+01	3.311311e+01	4.904259e+03	4.102726e+01	4.102726e+01
3.311311e+01	3.630781e+01	4.449870e+03	3.732146e+01	3.732146e+01
3.630781e+01	3.981072e+01	4.021228e+03	3.388167e+01	3.388167e+01
3.981072e+01	4.365158e+01	3.641112e+03	3.078951e+01	3.078951e+01
4.365158e+01	4.786301e+01	3.348744e+03	2.819851e+01	2.819851e+01
4.786301e+01	5.248075e+01	3.001035e+03	2.549299e+01	2.549299e+01
5.248075e+01	5.754399e+01	2.679707e+03	2.300538e+01	2.300538e+01
5.754399e+01	6.309573e+01	2.353496e+03	2.058933e+01	2.058933e+01
6.309573e+01	6.918310e+01	2.005957e+03	1.815290e+01	1.815290e+01
6.918310e+01	7.585776e+01	1.693120e+03	1.592683e+01	1.592683e+01
7.585776e+01	8.317638e+01	1.333175e+03	1.349674e+01	1.349674e+01
8.317638e+01	9.120108e+01	1.071317e+03	1.155433e+01	1.155433e+01
9.120108e+01	1.000000e+02	8.053261e+02	9.566899e+00	9.566899e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_pt
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_pt
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	3.910572e+03	4.612178e+01	4.612178e+01
2.089296e+01	2.290868e+01	7.299625e+03	6.017764e+01	6.017764e+01
2.290868e+01	2.511886e+01	6.704431e+03	5.507660e+01	5.507660e+01
2.511886e+01	2.754229e+01	5.971289e+03	4.963852e+01	4.963852e+01
2.754229e+01	3.019952e+01	5.494067e+03	4.547078e+01	4.547078e+01
3.019952e+01	3.311311e+01	5.113623e+03	4.189384e+01	4.189384e+01
3.311311e+01	3.630781e+01	4.781983e+03	3.868913e+01	3.868913e+01
3.630781e+01	3.981072e+01	4.467143e+03	3.571087e+01	3.571087e+01
3.981072e+01	4.365158e+01	4.170681e+03	3.295256e+01	3.295256e+01
4.365158e+01	4.786301e+01	3.889415e+03	3.038977e+01	3.038977e+01
4.786301e+01	5.248075e+01	3.546324e+03	2.771242e+01	2.771242e+01
5.248075e+01	5.754399e+01	3.171685e+03	2.502826e+01	2.502826e+01
5.754399e+01	6.309573e+01	2.877476e+03	2.276624e+01	2.276624e+01
6.309573e+01	6.918310e+01	2.486624e+03	2.021111e+01	2.021111e+01
6.918310e+01	7.585776e+01	2.124003e+03	1.783869e+01	1.783869e+01
7.585776e+01	8.317638e+01	1.732977e+03	1.538799e+01	1.538799e+01
8.317638e+01	9.120108e+01	1.416003e+03	1.328366e+01	1.328366e+01
9.120108e+01	1.000000e+02	1.135935e+03	1.136219e+01	1.136219e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_pt
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_pt
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	4.079745e+03	4.710884e+01	4.710884e+01
2.089296e+01	2.290868e+01	7.953982e+03	6.281700e+01	6.281700e+01
2.290868e+01	2.511886e+01	7.109376e+03	5.671552e+01	5.671552e+01
2.511886e+01	2.754229e+01	6.505243e+03	5.181035e+01	5.181035e+01
2.754229e+01	3.019952e+01	5.952816e+03	4.733110e+01	4.733110e+01
3.019952e+01	3.311311e+01	5.522740e+03	4.353746e+01	4.353746e+01
3.311311e+01	3.630781e+01	5.119104e+03	4.002966e+01	4.002966e+01
3.630781e+01	3.981072e+01	4.694383e+03	3.660789e+01	3.660789e+01
3.981072e+01	4.365158e+01	4.242800e+03	3.323625e+01	3.323625e+01
4.365158e+01	4.786301e+01	3.921233e+03	3.051382e+01	3.051382e+01
4.786301e+01	5.248075e+01	3.729963e+03	2.842088e+01	2.842088e+01
5.248075e+01	5.754399e+01	3.490650e+03	2.625663e+01	2.625663e+01
5.754399e+01	6.309573e+01	3.003203e+03	2.325829e+01	2.325829e+01
6.309573e+01	6.918310e+01	2.553812e+03	2.048234e+01	2.048234e+01
6.918310e+01	7.585776e+01	2.245807e+03	1.834306e+01	1.834306e+01
7.585776e+01	8.317638e+01	1.902818e+03	1.612442e+01	1.612442e+01
8.317638e+01	9.120108e+01	1.442671e+03	1.340816e+01	1.340816e+01
9.120108e+01	1.000000e+02	1.152073e+03	1.144262e+01	1.144262e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_pt
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_pt
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+01	2.290868e+01	5.809339e+02	1.697650e+01	1.697650e+01
2.290868e+01	2.511886e+01	6.166466e+03	5.282072e+01	5.282072e+01
2.511886e+01	2.754229e+01	6.421890e+03	5.147735e+01	5.147735e+01
2.754229e+01	3.019952e+01	5.469606e+03	4.536944e+01	4.536944e+01
3.019952e+01	3.311311e+01	4.904259e+03	4.102726e+01	4.102726e+01
3.311311e+01	3.630781e+01	4.449870e+03	3.732146e+01	3.732146e+01
3.630781e+01	3.981072e+01	4.021228e+03	3.388167e+01	3.388167e+01
3.981072e+01	4.365158e+01	3.641112e+03	3.078951e+01	3.078951e+01
4.365158e+01	4.786301e+01	3.348744e+03	2.819851e+01	2.819851e+01
4.786301e+01	5.248075e+01	3.001035e+03	2.549299e+01	2.549299e+01
5.248075e+01	5.754399e+01	2.679707e+03	2.300538e+01	2.300538e+01
5.754399e+01	6.309573e+01	2.353496e+03	2.058933e+01	2.058933e+01
6.309573e+01	6.918310e+01	2.005957e+03	1.815290e+01	1.815290e+01
6.918310e+01	7.585776e+01	1.693120e+03	1.592683e+01	1.592683e+01
7.585776e+01	8.317638e+01	1.333175e+03	1.349674e+01	1.349674e+01
8.317638e+01	9.120108e+01	1.071317e+03	1.155433e+01	1.155433e+01
9.120108e+01	1.000000e+02	8.053261e+02	9.566899e+00	9.566899e+00
# END HISTO1D



==> delphescmp/jets_pt1.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_pt1
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_pt1
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_pt1
LegendXPos=0.7
XLabel=Transverse momentum, $p_T$ [GeV]
YLabel=$\mathrm{d}n/\mathrm{d}p_T$ [GeV$^{-1}$]
LegendYPos=0.5
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_pt1
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/jets_pt1
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	1.196725e+01	2.551427e+00	2.551427e+00
2.089296e+01	2.290868e+01	2.430893e+01	3.472705e+00	3.472705e+00
2.290868e+01	2.511886e+01	5.655648e+01	5.058565e+00	5.058565e+00
2.511886e+01	2.754229e+01	9.449417e+01	6.244350e+00	6.244350e+00
2.754229e+01	3.019952e+01	1.407481e+02	7.277910e+00	7.277910e+00
3.019952e+01	3.311311e+01	2.117662e+02	8.525388e+00	8.525388e+00
3.311311e+01	3.630781e+01	3.083232e+02	9.823993e+00	9.823993e+00
3.630781e+01	3.981072e+01	4.353523e+02	1.114823e+01	1.114823e+01
3.981072e+01	4.365158e+01	5.816406e+02	1.230589e+01	1.230589e+01
4.365158e+01	4.786301e+01	7.752711e+02	1.356788e+01	1.356788e+01
4.786301e+01	5.248075e+01	9.457007e+02	1.431074e+01	1.431074e+01
5.248075e+01	5.754399e+01	1.121021e+03	1.487965e+01	1.487965e+01
5.754399e+01	6.309573e+01	1.252580e+03	1.502063e+01	1.502063e+01
6.309573e+01	6.918310e+01	1.310747e+03	1.467387e+01	1.467387e+01
6.918310e+01	7.585776e+01	1.221186e+03	1.352622e+01	1.352622e+01
7.585776e+01	8.317638e+01	1.112505e+03	1.232924e+01	1.232924e+01
8.317638e+01	9.120108e+01	9.761113e+02	1.102898e+01	1.102898e+01
9.120108e+01	1.000000e+02	8.106677e+02	9.598575e+00	9.598575e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_pt1
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/jets_pt1
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	1.251122e+01	2.608770e+00	2.608770e+00
2.089296e+01	2.290868e+01	3.869585e+01	4.381442e+00	4.381442e+00
2.290868e+01	2.511886e+01	6.832023e+01	5.559821e+00	5.559821e+00
2.511886e+01	2.754229e+01	1.031596e+02	6.524384e+00	6.524384e+00
2.754229e+01	3.019952e+01	1.637043e+02	7.849021e+00	7.849021e+00
3.019952e+01	3.311311e+01	2.248086e+02	8.783998e+00	8.783998e+00
3.311311e+01	3.630781e+01	3.440073e+02	1.037693e+01	1.037693e+01
3.630781e+01	3.981072e+01	4.513390e+02	1.135107e+01	1.135107e+01
3.981072e+01	4.365158e+01	5.595101e+02	1.206951e+01	1.206951e+01
4.365158e+01	4.786301e+01	7.092603e+02	1.297741e+01	1.297741e+01
4.786301e+01	5.248075e+01	9.084531e+02	1.402609e+01	1.402609e+01
5.248075e+01	5.754399e+01	1.106999e+03	1.478629e+01	1.478629e+01
5.754399e+01	6.309573e+01	1.210972e+03	1.476905e+01	1.476905e+01
6.309573e+01	6.918310e+01	1.243558e+03	1.429283e+01	1.429283e+01
6.918310e+01	7.585776e+01	1.213095e+03	1.348134e+01	1.348134e+01
7.585776e+01	8.317638e+01	1.155682e+03	1.256622e+01	1.256622e+01
8.317638e+01	9.120108e+01	9.565467e+02	1.091789e+01	1.091789e+01
9.120108e+01	1.000000e+02	7.786183e+02	9.406924e+00	9.406924e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_pt1
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/jets_pt1
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+01	2.290868e+01	3.522315e+01	4.180218e+00	4.180218e+00
2.290868e+01	2.511886e+01	4.587862e+02	1.440759e+01	1.440759e+01
2.511886e+01	2.754229e+01	6.020393e+02	1.576149e+01	1.576149e+01
2.754229e+01	3.019952e+01	6.521829e+02	1.566643e+01	1.566643e+01
3.019952e+01	3.311311e+01	7.207603e+02	1.572828e+01	1.572828e+01
3.311311e+01	3.630781e+01	8.257426e+02	1.607709e+01	1.607709e+01
3.630781e+01	3.981072e+01	9.466415e+02	1.643911e+01	1.643911e+01
3.981072e+01	4.365158e+01	1.045339e+03	1.649735e+01	1.649735e+01
4.365158e+01	4.786301e+01	1.145217e+03	1.649032e+01	1.649032e+01
4.786301e+01	5.248075e+01	1.228090e+03	1.630799e+01	1.630799e+01
5.248075e+01	5.754399e+01	1.277245e+03	1.588265e+01	1.588265e+01
5.754399e+01	6.309573e+01	1.274555e+03	1.515182e+01	1.515182e+01
6.309573e+01	6.918310e+01	1.197562e+03	1.402601e+01	1.402601e+01
6.918310e+01	7.585776e+01	1.089344e+03	1.277521e+01	1.277521e+01
7.585776e+01	8.317638e+01	9.203921e+02	1.121429e+01	1.121429e+01
8.317638e+01	9.120108e+01	7.809638e+02	9.865090e+00	9.865090e+00
9.120108e+01	1.000000e+02	6.074609e+02	8.308918e+00	8.308918e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_pt1
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/jets_pt1
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	6.146816e+01	5.782438e+00	5.782438e+00
2.089296e+01	2.290868e+01	1.279940e+02	7.968556e+00	7.968556e+00
2.290868e+01	2.511886e+01	1.981739e+02	9.469115e+00	9.469115e+00
2.511886e+01	2.754229e+01	2.554231e+02	1.026632e+01	1.026632e+01
2.754229e+01	3.019952e+01	3.345589e+02	1.122075e+01	1.122075e+01
3.019952e+01	3.311311e+01	3.984775e+02	1.169466e+01	1.169466e+01
3.311311e+01	3.630781e+01	5.434000e+02	1.304202e+01	1.304202e+01
3.630781e+01	3.981072e+01	7.091247e+02	1.422810e+01	1.422810e+01
3.981072e+01	4.365158e+01	8.339278e+02	1.473499e+01	1.473499e+01
4.365158e+01	4.786301e+01	1.001560e+03	1.542140e+01	1.542140e+01
4.786301e+01	5.248075e+01	1.138003e+03	1.569845e+01	1.569845e+01
5.248075e+01	5.754399e+01	1.215032e+03	1.549101e+01	1.549101e+01
5.754399e+01	6.309573e+01	1.275996e+03	1.516038e+01	1.516038e+01
6.309573e+01	6.918310e+01	1.234359e+03	1.423987e+01	1.423987e+01
6.918310e+01	7.585776e+01	1.107622e+03	1.288194e+01	1.288194e+01
7.585776e+01	8.317638e+01	9.921269e+02	1.164311e+01	1.164311e+01
8.317638e+01	9.120108e+01	8.465114e+02	1.027075e+01	1.027075e+01
9.120108e+01	1.000000e+02	7.138376e+02	9.007101e+00	9.007101e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_pt1
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/jets_pt1
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	5.004488e+01	5.217539e+00	5.217539e+00
2.089296e+01	2.290868e+01	1.279940e+02	7.968556e+00	7.968556e+00
2.290868e+01	2.511886e+01	1.922920e+02	9.327534e+00	9.327534e+00
2.511886e+01	2.754229e+01	2.471703e+02	1.009911e+01	1.009911e+01
2.754229e+01	3.019952e+01	3.093447e+02	1.078964e+01	1.078964e+01
3.019952e+01	3.311311e+01	3.981343e+02	1.168962e+01	1.168962e+01
3.311311e+01	3.630781e+01	5.368266e+02	1.296289e+01	1.296289e+01
3.630781e+01	3.981072e+01	6.523148e+02	1.364628e+01	1.364628e+01
3.981072e+01	4.365158e+01	7.657139e+02	1.411949e+01	1.411949e+01
4.365158e+01	4.786301e+01	8.930458e+02	1.456204e+01	1.456204e+01
4.786301e+01	5.248075e+01	1.057011e+03	1.512951e+01	1.512951e+01
5.248075e+01	5.754399e+01	1.223130e+03	1.554254e+01	1.554254e+01
5.754399e+01	6.309573e+01	1.228804e+03	1.487739e+01	1.487739e+01
6.309573e+01	6.918310e+01	1.195754e+03	1.401542e+01	1.401542e+01
6.918310e+01	7.585776e+01	1.135039e+03	1.304040e+01	1.304040e+01
7.585776e+01	8.317638e+01	1.052657e+03	1.199303e+01	1.199303e+01
8.317638e+01	9.120108e+01	8.562314e+02	1.032954e+01	1.032954e+01
9.120108e+01	1.000000e+02	7.037227e+02	8.943059e+00	8.943059e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_pt1
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/jets_pt1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+01	2.290868e+01	3.522315e+01	4.180218e+00	4.180218e+00
2.290868e+01	2.511886e+01	4.587862e+02	1.440759e+01	1.440759e+01
2.511886e+01	2.754229e+01	6.020393e+02	1.576149e+01	1.576149e+01
2.754229e+01	3.019952e+01	6.521829e+02	1.566643e+01	1.566643e+01
3.019952e+01	3.311311e+01	7.207603e+02	1.572828e+01	1.572828e+01
3.311311e+01	3.630781e+01	8.257426e+02	1.607709e+01	1.607709e+01
3.630781e+01	3.981072e+01	9.466415e+02	1.643911e+01	1.643911e+01
3.981072e+01	4.365158e+01	1.045339e+03	1.649735e+01	1.649735e+01
4.365158e+01	4.786301e+01	1.145217e+03	1.649032e+01	1.649032e+01
4.786301e+01	5.248075e+01	1.228090e+03	1.630799e+01	1.630799e+01
5.248075e+01	5.754399e+01	1.277245e+03	1.588265e+01	1.588265e+01
5.754399e+01	6.309573e+01	1.274555e+03	1.515182e+01	1.515182e+01
6.309573e+01	6.918310e+01	1.197562e+03	1.402601e+01	1.402601e+01
6.918310e+01	7.585776e+01	1.089344e+03	1.277521e+01	1.277521e+01
7.585776e+01	8.317638e+01	9.203921e+02	1.121429e+01	1.121429e+01
8.317638e+01	9.120108e+01	7.809638e+02	9.865090e+00	9.865090e+00
9.120108e+01	1.000000e+02	6.074609e+02	8.308918e+00	8.308918e+00
# END HISTO1D



==> delphescmp/met.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/met //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/met //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/met //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/met //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/met //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/met
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/met //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/met //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/met //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/met //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/met //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/met
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/met
LegendXPos=0.7
XLabel=Missing transverse momentum, $E_T^\mathrm{miss}$ [GeV]
YLabel=$\mathrm{d}n/\mathrm{d}E_T^\mathrm{miss}$ [GeV$^{-1}$]
LegendYPos=0.5
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/met
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/met
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	3.109517e+01	1.795281e+01	1.795281e+01
1.096478e+00	1.202264e+00	1.890609e+01	1.336863e+01	1.336863e+01
1.202264e+00	1.318257e+00	3.448484e+01	1.724242e+01	1.724242e+01
1.318257e+00	1.445440e+00	4.717612e+01	1.925957e+01	1.925957e+01
1.445440e+00	1.584893e+00	5.736700e+01	2.028230e+01	2.028230e+01
1.584893e+00	1.737801e+00	6.539880e+01	2.068092e+01	2.068092e+01
1.737801e+00	1.905461e+00	6.560897e+01	1.978185e+01	1.978185e+01
1.905461e+00	2.089296e+00	8.703457e+01	2.175864e+01	2.175864e+01
2.089296e+00	2.290868e+00	1.091421e+02	2.326918e+01	2.326918e+01
2.290868e+00	2.511886e+00	8.596585e+01	1.972192e+01	1.972192e+01
2.511886e+00	2.754229e+00	8.252766e+01	1.845375e+01	1.845375e+01
2.754229e+00	3.019952e+00	9.031962e+01	1.843641e+01	1.843641e+01
3.019952e+00	3.311311e+00	1.098301e+02	1.941541e+01	1.941541e+01
3.311311e+00	3.630781e+00	1.220772e+02	1.954800e+01	1.954800e+01
3.630781e+00	3.981072e+00	1.170455e+02	1.827944e+01	1.827944e+01
3.981072e+00	4.365158e+00	1.431971e+02	1.930869e+01	1.930869e+01
4.365158e+00	4.786301e+00	1.662143e+02	1.986641e+01	1.986641e+01
4.786301e+00	5.248075e+00	1.970661e+02	2.065814e+01	2.065814e+01
5.248075e+00	5.754399e+00	1.698517e+02	1.831558e+01	1.831558e+01
5.754399e+00	6.309573e+00	2.197509e+02	1.989531e+01	1.989531e+01
6.309573e+00	6.918310e+00	2.283416e+02	1.936768e+01	1.936768e+01
6.918310e+00	7.585776e+00	2.337198e+02	1.871256e+01	1.871256e+01
7.585776e+00	8.317638e+00	3.074350e+02	2.049567e+01	2.049567e+01
8.317638e+00	9.120108e+00	2.816305e+02	1.873378e+01	1.873378e+01
9.120108e+00	1.000000e+01	3.227669e+02	1.915269e+01	1.915269e+01
1.000000e+01	1.096478e+01	3.721056e+02	1.963898e+01	1.963898e+01
1.096478e+01	1.202264e+01	3.894655e+02	1.918759e+01	1.918759e+01
1.202264e+01	1.318257e+01	4.077832e+02	1.874989e+01	1.874989e+01
1.318257e+01	1.445440e+01	4.473868e+02	1.875543e+01	1.875543e+01
1.445440e+01	1.584893e+01	5.421181e+02	1.971665e+01	1.971665e+01
1.584893e+01	1.737801e+01	5.722395e+02	1.934523e+01	1.934523e+01
1.737801e+01	1.905461e+01	6.674222e+02	1.995196e+01	1.995196e+01
1.905461e+01	2.089296e+01	6.908369e+02	1.938535e+01	1.938535e+01
2.089296e+01	2.290868e+01	7.213303e+02	1.891699e+01	1.891699e+01
2.290868e+01	2.511886e+01	8.012922e+02	1.904064e+01	1.904064e+01
2.511886e+01	2.754229e+01	8.834586e+02	1.909316e+01	1.909316e+01
2.754229e+01	3.019952e+01	9.498613e+02	1.890669e+01	1.890669e+01
3.019952e+01	3.311311e+01	9.939628e+02	1.847017e+01	1.847017e+01
3.311311e+01	3.630781e+01	1.047047e+03	1.810373e+01	1.810373e+01
3.630781e+01	3.981072e+01	1.104225e+03	1.775474e+01	1.775474e+01
3.981072e+01	4.365158e+01	1.130736e+03	1.715799e+01	1.715799e+01
4.365158e+01	4.786301e+01	1.122896e+03	1.632883e+01	1.632883e+01
4.786301e+01	5.248075e+01	1.136270e+03	1.568650e+01	1.568650e+01
5.248075e+01	5.754399e+01	1.103049e+03	1.475989e+01	1.475989e+01
5.754399e+01	6.309573e+01	1.074078e+03	1.390924e+01	1.390924e+01
6.309573e+01	6.918310e+01	1.013574e+03	1.290366e+01	1.290366e+01
6.918310e+01	7.585776e+01	9.192978e+02	1.173582e+01	1.173582e+01
7.585776e+01	8.317638e+01	7.919526e+02	1.040243e+01	1.040243e+01
8.317638e+01	9.120108e+01	6.746670e+02	9.169176e+00	9.169176e+00
9.120108e+01	1.000000e+02	5.658649e+02	8.019397e+00	8.019397e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/met
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/met
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	8.292046e+01	2.931681e+01	2.931681e+01
1.096478e+00	1.202264e+00	1.417957e+02	3.661149e+01	3.661149e+01
1.202264e+00	1.318257e+00	1.379394e+02	3.448484e+01	3.448484e+01
1.318257e+00	1.445440e+00	1.965672e+02	3.931343e+01	3.931343e+01
1.445440e+00	1.584893e+00	1.147340e+02	2.868350e+01	2.868350e+01
1.584893e+00	1.737801e+00	1.111780e+02	2.696462e+01	2.696462e+01
1.737801e+00	1.905461e+00	1.670047e+02	3.156091e+01	3.156091e+01
1.905461e+00	2.089296e+00	1.196725e+02	2.551427e+01	2.551427e+01
2.089296e+00	2.290868e+00	1.339472e+02	2.577815e+01	2.577815e+01
2.290868e+00	2.511886e+00	1.719317e+02	2.789100e+01	2.789100e+01
2.511886e+00	2.754229e+00	1.361706e+02	2.370426e+01	2.370426e+01
2.754229e+00	3.019952e+00	1.693493e+02	2.524510e+01	2.524510e+01
3.019952e+00	3.311311e+00	1.716096e+02	2.426926e+01	2.426926e+01
3.311311e+00	3.630781e+00	1.815507e+02	2.383877e+01	2.383877e+01
3.630781e+00	3.981072e+00	1.969791e+02	2.371349e+01	2.371349e+01
3.981072e+00	4.365158e+00	1.666293e+02	2.082867e+01	2.082867e+01
4.365158e+00	4.786301e+00	1.757123e+02	2.042614e+01	2.042614e+01
4.786301e+00	5.248075e+00	1.840727e+02	1.996549e+01	1.996549e+01
5.248075e+00	5.754399e+00	1.896019e+02	1.935116e+01	1.935116e+01
5.754399e+00	6.309573e+00	2.395645e+02	2.077288e+01	2.077288e+01
6.309573e+00	6.918310e+00	2.398409e+02	1.984937e+01	1.984937e+01
6.918310e+00	7.585776e+00	2.726731e+02	2.021187e+01	2.021187e+01
7.585776e+00	8.317638e+00	3.074350e+02	2.049567e+01	2.049567e+01
8.317638e+00	9.120108e+00	2.841228e+02	1.881649e+01	1.881649e+01
9.120108e+00	1.000000e+01	2.886718e+02	1.811288e+01	1.811288e+01
1.000000e+01	1.096478e+01	3.803976e+02	1.985659e+01	1.985659e+01
1.096478e+01	1.202264e+01	3.620517e+02	1.849998e+01	1.849998e+01
1.202264e+01	1.318257e+01	4.095075e+02	1.878949e+01	1.878949e+01
1.318257e+01	1.445440e+01	4.937767e+02	1.970383e+01	1.970383e+01
1.445440e+01	1.584893e+01	5.206055e+02	1.932148e+01	1.932148e+01
1.584893e+01	1.737801e+01	4.872211e+02	1.785040e+01	1.785040e+01
1.737801e+01	1.905461e+01	5.373971e+02	1.790329e+01	1.790329e+01
1.905461e+01	2.089296e+01	5.923790e+02	1.795088e+01	1.795088e+01
2.089296e+01	2.290868e+01	6.538607e+02	1.801057e+01	1.801057e+01
2.290868e+01	2.511886e+01	7.519750e+02	1.844539e+01	1.844539e+01
2.511886e+01	2.754229e+01	8.252766e+02	1.845375e+01	1.845375e+01
2.754229e+01	3.019952e+01	9.024435e+02	1.842873e+01	1.842873e+01
3.019952e+01	3.311311e+01	9.630730e+02	1.818090e+01	1.818090e+01
3.311311e+01	3.630781e+01	1.011989e+03	1.779806e+01	1.779806e+01
3.630781e+01	3.981072e+01	1.041420e+03	1.724243e+01	1.724243e+01
3.981072e+01	4.365158e+01	1.098973e+03	1.691528e+01	1.691528e+01
4.365158e+01	4.786301e+01	1.128358e+03	1.636849e+01	1.636849e+01
4.786301e+01	5.248075e+01	1.131939e+03	1.565658e+01	1.565658e+01
5.248075e+01	5.754399e+01	1.084286e+03	1.463382e+01	1.463382e+01
5.754399e+01	6.309573e+01	1.041475e+03	1.369651e+01	1.369651e+01
6.309573e+01	6.918310e+01	9.741481e+02	1.265021e+01	1.265021e+01
6.918310e+01	7.585776e+01	9.143537e+02	1.170422e+01	1.170422e+01
7.585776e+01	8.317638e+01	7.964616e+02	1.043201e+01	1.043201e+01
8.317638e+01	9.120108e+01	6.897454e+02	9.271073e+00	9.271073e+00
9.120108e+01	1.000000e+02	5.760934e+02	8.091551e+00	8.091551e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/met
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/met
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	4.146023e+01	2.073011e+01	2.073011e+01
1.096478e+00	1.202264e+00	2.835914e+01	1.637316e+01	1.637316e+01
1.202264e+00	1.318257e+00	8.621210e+01	2.726266e+01	2.726266e+01
1.318257e+00	1.445440e+00	7.076417e+01	2.358806e+01	2.358806e+01
1.445440e+00	1.584893e+00	5.736700e+01	2.028230e+01	2.028230e+01
1.584893e+00	1.737801e+00	5.231904e+01	1.849757e+01	1.849757e+01
1.737801e+00	1.905461e+00	6.560897e+01	1.978185e+01	1.978185e+01
1.905461e+00	2.089296e+00	7.071559e+01	1.961298e+01	1.961298e+01
2.089296e+00	2.290868e+00	1.141031e+02	2.379215e+01	2.379215e+01
2.290868e+00	2.511886e+00	1.085884e+02	2.216552e+01	2.216552e+01
2.511886e+00	2.754229e+00	9.490681e+01	1.978944e+01	1.978944e+01
2.754229e+00	3.019952e+00	1.053729e+02	1.991360e+01	1.991360e+01
3.019952e+00	3.311311e+00	1.647452e+02	2.377892e+01	2.377892e+01
3.311311e+00	3.630781e+00	1.627696e+02	2.257208e+01	2.257208e+01
3.630781e+00	3.981072e+00	1.313194e+02	1.936199e+01	1.936199e+01
3.981072e+00	4.365158e+00	2.160974e+02	2.371978e+01	2.371978e+01
4.365158e+00	4.786301e+00	2.137041e+02	2.252639e+01	2.252639e+01
4.786301e+00	5.248075e+00	2.295495e+02	2.229582e+01	2.229582e+01
5.248075e+00	5.754399e+00	2.409524e+02	2.181481e+01	2.181481e+01
5.754399e+00	6.309573e+00	2.809930e+02	2.249744e+01	2.249744e+01
6.309573e+00	6.918310e+00	2.841950e+02	2.160694e+01	2.160694e+01
6.918310e+00	7.585776e+00	3.236120e+02	2.201901e+01	2.201901e+01
7.585776e+00	8.317638e+00	3.497927e+02	2.186205e+01	2.186205e+01
8.317638e+00	9.120108e+00	3.563996e+02	2.107435e+01	2.107435e+01
9.120108e+00	1.000000e+01	4.205062e+02	2.186107e+01	2.186107e+01
1.000000e+01	1.096478e+01	4.125293e+02	2.067822e+01	2.067822e+01
1.096478e+01	1.202264e+01	4.650899e+02	2.096787e+01	2.096787e+01
1.202264e+01	1.318257e+01	4.983059e+02	2.072679e+01	2.072679e+01
1.318257e+01	1.445440e+01	5.598232e+02	2.098026e+01	2.098026e+01
1.445440e+01	1.584893e+01	6.288857e+02	2.123596e+01	2.123596e+01
1.584893e+01	1.737801e+01	6.951893e+02	2.132242e+01	2.132242e+01
1.737801e+01	1.905461e+01	7.712036e+02	2.144716e+01	2.144716e+01
1.905461e+01	2.089296e+01	8.181249e+02	2.109579e+01	2.109579e+01
2.089296e+01	2.290868e+01	9.277082e+02	2.145313e+01	2.145313e+01
2.290868e+01	2.511886e+01	9.578405e+02	2.081770e+01	2.081770e+01
2.511886e+01	2.754229e+01	1.026231e+03	2.057820e+01	2.057820e+01
2.754229e+01	3.019952e+01	1.092491e+03	2.027656e+01	2.027656e+01
3.019952e+01	3.311311e+01	1.158365e+03	1.993923e+01	1.993923e+01
3.311311e+01	3.630781e+01	1.181332e+03	1.922963e+01	1.922963e+01
3.630781e+01	3.981072e+01	1.272371e+03	1.905866e+01	1.905866e+01
3.981072e+01	4.365158e+01	1.272111e+03	1.819903e+01	1.819903e+01
4.365158e+01	4.786301e+01	1.242571e+03	1.717694e+01	1.717694e+01
4.786301e+01	5.248075e+01	1.197772e+03	1.610543e+01	1.610543e+01
5.248075e+01	5.754399e+01	1.166249e+03	1.517684e+01	1.517684e+01
5.754399e+01	6.309573e+01	1.049040e+03	1.374617e+01	1.374617e+01
6.309573e+01	6.918310e+01	9.541066e+02	1.251940e+01	1.251940e+01
6.918310e+01	7.585776e+01	8.566728e+02	1.132904e+01	1.132904e+01
7.585776e+01	8.317638e+01	7.098333e+02	9.848352e+00	9.848352e+00
8.317638e+01	9.120108e+01	5.829501e+02	8.523173e+00	8.523173e+00
9.120108e+01	1.000000e+02	4.690348e+02	7.301093e+00	7.301093e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/met
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/met
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	3.109517e+01	1.795281e+01	1.795281e+01
1.096478e+00	1.202264e+00	1.890609e+01	1.336863e+01	1.336863e+01
1.202264e+00	1.318257e+00	3.448484e+01	1.724242e+01	1.724242e+01
1.318257e+00	1.445440e+00	4.717612e+01	1.925957e+01	1.925957e+01
1.445440e+00	1.584893e+00	5.736700e+01	2.028230e+01	2.028230e+01
1.584893e+00	1.737801e+00	6.539880e+01	2.068092e+01	2.068092e+01
1.737801e+00	1.905461e+00	6.560897e+01	1.978185e+01	1.978185e+01
1.905461e+00	2.089296e+00	8.703457e+01	2.175864e+01	2.175864e+01
2.089296e+00	2.290868e+00	1.091421e+02	2.326918e+01	2.326918e+01
2.290868e+00	2.511886e+00	8.596585e+01	1.972192e+01	1.972192e+01
2.511886e+00	2.754229e+00	8.252766e+01	1.845375e+01	1.845375e+01
2.754229e+00	3.019952e+00	9.031962e+01	1.843641e+01	1.843641e+01
3.019952e+00	3.311311e+00	1.098301e+02	1.941541e+01	1.941541e+01
3.311311e+00	3.630781e+00	1.220772e+02	1.954800e+01	1.954800e+01
3.630781e+00	3.981072e+00	1.170455e+02	1.827944e+01	1.827944e+01
3.981072e+00	4.365158e+00	1.431971e+02	1.930869e+01	1.930869e+01
4.365158e+00	4.786301e+00	1.662143e+02	1.986641e+01	1.986641e+01
4.786301e+00	5.248075e+00	1.970661e+02	2.065814e+01	2.065814e+01
5.248075e+00	5.754399e+00	1.698517e+02	1.831558e+01	1.831558e+01
5.754399e+00	6.309573e+00	2.197509e+02	1.989531e+01	1.989531e+01
6.309573e+00	6.918310e+00	2.283416e+02	1.936768e+01	1.936768e+01
6.918310e+00	7.585776e+00	2.337198e+02	1.871256e+01	1.871256e+01
7.585776e+00	8.317638e+00	3.074350e+02	2.049567e+01	2.049567e+01
8.317638e+00	9.120108e+00	2.816305e+02	1.873378e+01	1.873378e+01
9.120108e+00	1.000000e+01	3.227669e+02	1.915269e+01	1.915269e+01
1.000000e+01	1.096478e+01	3.721056e+02	1.963898e+01	1.963898e+01
1.096478e+01	1.202264e+01	3.894655e+02	1.918759e+01	1.918759e+01
1.202264e+01	1.318257e+01	4.077832e+02	1.874989e+01	1.874989e+01
1.318257e+01	1.445440e+01	4.473868e+02	1.875543e+01	1.875543e+01
1.445440e+01	1.584893e+01	5.421181e+02	1.971665e+01	1.971665e+01
1.584893e+01	1.737801e+01	5.722395e+02	1.934523e+01	1.934523e+01
1.737801e+01	1.905461e+01	6.674222e+02	1.995196e+01	1.995196e+01
1.905461e+01	2.089296e+01	6.908369e+02	1.938535e+01	1.938535e+01
2.089296e+01	2.290868e+01	7.213303e+02	1.891699e+01	1.891699e+01
2.290868e+01	2.511886e+01	8.012922e+02	1.904064e+01	1.904064e+01
2.511886e+01	2.754229e+01	8.834586e+02	1.909316e+01	1.909316e+01
2.754229e+01	3.019952e+01	9.498613e+02	1.890669e+01	1.890669e+01
3.019952e+01	3.311311e+01	9.939628e+02	1.847017e+01	1.847017e+01
3.311311e+01	3.630781e+01	1.047047e+03	1.810373e+01	1.810373e+01
3.630781e+01	3.981072e+01	1.104225e+03	1.775474e+01	1.775474e+01
3.981072e+01	4.365158e+01	1.130736e+03	1.715799e+01	1.715799e+01
4.365158e+01	4.786301e+01	1.122896e+03	1.632883e+01	1.632883e+01
4.786301e+01	5.248075e+01	1.136270e+03	1.568650e+01	1.568650e+01
5.248075e+01	5.754399e+01	1.103049e+03	1.475989e+01	1.475989e+01
5.754399e+01	6.309573e+01	1.074078e+03	1.390924e+01	1.390924e+01
6.309573e+01	6.918310e+01	1.013574e+03	1.290366e+01	1.290366e+01
6.918310e+01	7.585776e+01	9.192978e+02	1.173582e+01	1.173582e+01
7.585776e+01	8.317638e+01	7.919526e+02	1.040243e+01	1.040243e+01
8.317638e+01	9.120108e+01	6.746670e+02	9.169176e+00	9.169176e+00
9.120108e+01	1.000000e+02	5.658649e+02	8.019397e+00	8.019397e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/met
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/met
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	8.292046e+01	2.931681e+01	2.931681e+01
1.096478e+00	1.202264e+00	1.417957e+02	3.661149e+01	3.661149e+01
1.202264e+00	1.318257e+00	1.379394e+02	3.448484e+01	3.448484e+01
1.318257e+00	1.445440e+00	1.965672e+02	3.931343e+01	3.931343e+01
1.445440e+00	1.584893e+00	1.147340e+02	2.868350e+01	2.868350e+01
1.584893e+00	1.737801e+00	1.111780e+02	2.696462e+01	2.696462e+01
1.737801e+00	1.905461e+00	1.670047e+02	3.156091e+01	3.156091e+01
1.905461e+00	2.089296e+00	1.196725e+02	2.551427e+01	2.551427e+01
2.089296e+00	2.290868e+00	1.339472e+02	2.577815e+01	2.577815e+01
2.290868e+00	2.511886e+00	1.719317e+02	2.789100e+01	2.789100e+01
2.511886e+00	2.754229e+00	1.361706e+02	2.370426e+01	2.370426e+01
2.754229e+00	3.019952e+00	1.693493e+02	2.524510e+01	2.524510e+01
3.019952e+00	3.311311e+00	1.716096e+02	2.426926e+01	2.426926e+01
3.311311e+00	3.630781e+00	1.815507e+02	2.383877e+01	2.383877e+01
3.630781e+00	3.981072e+00	1.969791e+02	2.371349e+01	2.371349e+01
3.981072e+00	4.365158e+00	1.666293e+02	2.082867e+01	2.082867e+01
4.365158e+00	4.786301e+00	1.757123e+02	2.042614e+01	2.042614e+01
4.786301e+00	5.248075e+00	1.840727e+02	1.996549e+01	1.996549e+01
5.248075e+00	5.754399e+00	1.896019e+02	1.935116e+01	1.935116e+01
5.754399e+00	6.309573e+00	2.395645e+02	2.077288e+01	2.077288e+01
6.309573e+00	6.918310e+00	2.398409e+02	1.984937e+01	1.984937e+01
6.918310e+00	7.585776e+00	2.726731e+02	2.021187e+01	2.021187e+01
7.585776e+00	8.317638e+00	3.074350e+02	2.049567e+01	2.049567e+01
8.317638e+00	9.120108e+00	2.841228e+02	1.881649e+01	1.881649e+01
9.120108e+00	1.000000e+01	2.886718e+02	1.811288e+01	1.811288e+01
1.000000e+01	1.096478e+01	3.803976e+02	1.985659e+01	1.985659e+01
1.096478e+01	1.202264e+01	3.620517e+02	1.849998e+01	1.849998e+01
1.202264e+01	1.318257e+01	4.095075e+02	1.878949e+01	1.878949e+01
1.318257e+01	1.445440e+01	4.937767e+02	1.970383e+01	1.970383e+01
1.445440e+01	1.584893e+01	5.206055e+02	1.932148e+01	1.932148e+01
1.584893e+01	1.737801e+01	4.872211e+02	1.785040e+01	1.785040e+01
1.737801e+01	1.905461e+01	5.373971e+02	1.790329e+01	1.790329e+01
1.905461e+01	2.089296e+01	5.923790e+02	1.795088e+01	1.795088e+01
2.089296e+01	2.290868e+01	6.538607e+02	1.801057e+01	1.801057e+01
2.290868e+01	2.511886e+01	7.519750e+02	1.844539e+01	1.844539e+01
2.511886e+01	2.754229e+01	8.252766e+02	1.845375e+01	1.845375e+01
2.754229e+01	3.019952e+01	9.024435e+02	1.842873e+01	1.842873e+01
3.019952e+01	3.311311e+01	9.630730e+02	1.818090e+01	1.818090e+01
3.311311e+01	3.630781e+01	1.011989e+03	1.779806e+01	1.779806e+01
3.630781e+01	3.981072e+01	1.041420e+03	1.724243e+01	1.724243e+01
3.981072e+01	4.365158e+01	1.098973e+03	1.691528e+01	1.691528e+01
4.365158e+01	4.786301e+01	1.128358e+03	1.636849e+01	1.636849e+01
4.786301e+01	5.248075e+01	1.131939e+03	1.565658e+01	1.565658e+01
5.248075e+01	5.754399e+01	1.084286e+03	1.463382e+01	1.463382e+01
5.754399e+01	6.309573e+01	1.041475e+03	1.369651e+01	1.369651e+01
6.309573e+01	6.918310e+01	9.741481e+02	1.265021e+01	1.265021e+01
6.918310e+01	7.585776e+01	9.143537e+02	1.170422e+01	1.170422e+01
7.585776e+01	8.317638e+01	7.964616e+02	1.043201e+01	1.043201e+01
8.317638e+01	9.120108e+01	6.897454e+02	9.271073e+00	9.271073e+00
9.120108e+01	1.000000e+02	5.760934e+02	8.091551e+00	8.091551e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/met
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/met
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	4.146023e+01	2.073011e+01	2.073011e+01
1.096478e+00	1.202264e+00	2.835914e+01	1.637316e+01	1.637316e+01
1.202264e+00	1.318257e+00	8.621210e+01	2.726266e+01	2.726266e+01
1.318257e+00	1.445440e+00	7.076417e+01	2.358806e+01	2.358806e+01
1.445440e+00	1.584893e+00	5.736700e+01	2.028230e+01	2.028230e+01
1.584893e+00	1.737801e+00	5.231904e+01	1.849757e+01	1.849757e+01
1.737801e+00	1.905461e+00	6.560897e+01	1.978185e+01	1.978185e+01
1.905461e+00	2.089296e+00	7.071559e+01	1.961298e+01	1.961298e+01
2.089296e+00	2.290868e+00	1.141031e+02	2.379215e+01	2.379215e+01
2.290868e+00	2.511886e+00	1.085884e+02	2.216552e+01	2.216552e+01
2.511886e+00	2.754229e+00	9.490681e+01	1.978944e+01	1.978944e+01
2.754229e+00	3.019952e+00	1.053729e+02	1.991360e+01	1.991360e+01
3.019952e+00	3.311311e+00	1.647452e+02	2.377892e+01	2.377892e+01
3.311311e+00	3.630781e+00	1.627696e+02	2.257208e+01	2.257208e+01
3.630781e+00	3.981072e+00	1.313194e+02	1.936199e+01	1.936199e+01
3.981072e+00	4.365158e+00	2.160974e+02	2.371978e+01	2.371978e+01
4.365158e+00	4.786301e+00	2.137041e+02	2.252639e+01	2.252639e+01
4.786301e+00	5.248075e+00	2.295495e+02	2.229582e+01	2.229582e+01
5.248075e+00	5.754399e+00	2.409524e+02	2.181481e+01	2.181481e+01
5.754399e+00	6.309573e+00	2.809930e+02	2.249744e+01	2.249744e+01
6.309573e+00	6.918310e+00	2.841950e+02	2.160694e+01	2.160694e+01
6.918310e+00	7.585776e+00	3.236120e+02	2.201901e+01	2.201901e+01
7.585776e+00	8.317638e+00	3.497927e+02	2.186205e+01	2.186205e+01
8.317638e+00	9.120108e+00	3.563996e+02	2.107435e+01	2.107435e+01
9.120108e+00	1.000000e+01	4.205062e+02	2.186107e+01	2.186107e+01
1.000000e+01	1.096478e+01	4.125293e+02	2.067822e+01	2.067822e+01
1.096478e+01	1.202264e+01	4.650899e+02	2.096787e+01	2.096787e+01
1.202264e+01	1.318257e+01	4.983059e+02	2.072679e+01	2.072679e+01
1.318257e+01	1.445440e+01	5.598232e+02	2.098026e+01	2.098026e+01
1.445440e+01	1.584893e+01	6.288857e+02	2.123596e+01	2.123596e+01
1.584893e+01	1.737801e+01	6.951893e+02	2.132242e+01	2.132242e+01
1.737801e+01	1.905461e+01	7.712036e+02	2.144716e+01	2.144716e+01
1.905461e+01	2.089296e+01	8.181249e+02	2.109579e+01	2.109579e+01
2.089296e+01	2.290868e+01	9.277082e+02	2.145313e+01	2.145313e+01
2.290868e+01	2.511886e+01	9.578405e+02	2.081770e+01	2.081770e+01
2.511886e+01	2.754229e+01	1.026231e+03	2.057820e+01	2.057820e+01
2.754229e+01	3.019952e+01	1.092491e+03	2.027656e+01	2.027656e+01
3.019952e+01	3.311311e+01	1.158365e+03	1.993923e+01	1.993923e+01
3.311311e+01	3.630781e+01	1.181332e+03	1.922963e+01	1.922963e+01
3.630781e+01	3.981072e+01	1.272371e+03	1.905866e+01	1.905866e+01
3.981072e+01	4.365158e+01	1.272111e+03	1.819903e+01	1.819903e+01
4.365158e+01	4.786301e+01	1.242571e+03	1.717694e+01	1.717694e+01
4.786301e+01	5.248075e+01	1.197772e+03	1.610543e+01	1.610543e+01
5.248075e+01	5.754399e+01	1.166249e+03	1.517684e+01	1.517684e+01
5.754399e+01	6.309573e+01	1.049040e+03	1.374617e+01	1.374617e+01
6.309573e+01	6.918310e+01	9.541066e+02	1.251940e+01	1.251940e+01
6.918310e+01	7.585776e+01	8.566728e+02	1.132904e+01	1.132904e+01
7.585776e+01	8.317638e+01	7.098333e+02	9.848352e+00	9.848352e+00
8.317638e+01	9.120108e+01	5.829501e+02	8.523173e+00	8.523173e+00
9.120108e+01	1.000000e+02	4.690348e+02	7.301093e+00	7.301093e+00
# END HISTO1D



==> delphescmp/muon_eta.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_eta
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_eta
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_eta
LegendXPos=0.1
XLabel=Pseudorapidity, $|\eta|$
YLabel=$\mathrm{d}n/\mathrm{d}|\eta|$
LegendYPos=0.7
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_eta
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_eta
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	4.018000e+04	6.338770e+02	6.338770e+02
1.000000e-01	2.000000e-01	3.941000e+04	6.277738e+02	6.277738e+02
2.000000e-01	3.000000e-01	4.080000e+04	6.387488e+02	6.387488e+02
3.000000e-01	4.000000e-01	3.923000e+04	6.263386e+02	6.263386e+02
4.000000e-01	5.000000e-01	3.855000e+04	6.208865e+02	6.208865e+02
5.000000e-01	6.000000e-01	3.805000e+04	6.168468e+02	6.168468e+02
6.000000e-01	7.000000e-01	3.681000e+04	6.067125e+02	6.067125e+02
7.000000e-01	8.000000e-01	3.608000e+04	6.006663e+02	6.006663e+02
8.000000e-01	9.000000e-01	3.540000e+04	5.949790e+02	5.949790e+02
9.000000e-01	1.000000e+00	3.532000e+04	5.943063e+02	5.943063e+02
1.000000e+00	1.100000e+00	3.360000e+04	5.796551e+02	5.796551e+02
1.100000e+00	1.200000e+00	3.168000e+04	5.628499e+02	5.628499e+02
1.200000e+00	1.300000e+00	3.015000e+04	5.490902e+02	5.490902e+02
1.300000e+00	1.400000e+00	2.858000e+04	5.346027e+02	5.346027e+02
1.400000e+00	1.500000e+00	2.802000e+04	5.293392e+02	5.293392e+02
1.500000e+00	1.600000e+00	2.540000e+04	5.039841e+02	5.039841e+02
1.600000e+00	1.700000e+00	2.418000e+04	4.917316e+02	4.917316e+02
1.700000e+00	1.800000e+00	2.271000e+04	4.765501e+02	4.765501e+02
1.800000e+00	1.900000e+00	2.124000e+04	4.608687e+02	4.608687e+02
1.900000e+00	2.000000e+00	2.006000e+04	4.478839e+02	4.478839e+02
2.000000e+00	2.100000e+00	1.774000e+04	4.211888e+02	4.211888e+02
2.100000e+00	2.200000e+00	1.634000e+04	4.042277e+02	4.042277e+02
2.200000e+00	2.300000e+00	1.491000e+04	3.861347e+02	3.861347e+02
2.300000e+00	2.400000e+00	1.313000e+04	3.623534e+02	3.623534e+02
2.400000e+00	2.500000e+00	1.196000e+04	3.458323e+02	3.458323e+02
2.500000e+00	2.600000e+00	1.092000e+04	3.304542e+02	3.304542e+02
2.600000e+00	2.700000e+00	9.550000e+03	3.090307e+02	3.090307e+02
2.700000e+00	2.800000e+00	8.040000e+03	2.835489e+02	2.835489e+02
2.800000e+00	2.900000e+00	7.210000e+03	2.685144e+02	2.685144e+02
2.900000e+00	3.000000e+00	6.510000e+03	2.551470e+02	2.551470e+02
3.000000e+00	3.100000e+00	5.690000e+03	2.385372e+02	2.385372e+02
3.100000e+00	3.200000e+00	4.730000e+03	2.174856e+02	2.174856e+02
3.200000e+00	3.300000e+00	3.780000e+03	1.944222e+02	1.944222e+02
3.300000e+00	3.400000e+00	3.330000e+03	1.824829e+02	1.824829e+02
3.400000e+00	3.500000e+00	2.700000e+03	1.643168e+02	1.643168e+02
3.500000e+00	3.600000e+00	2.540000e+03	1.593738e+02	1.593738e+02
3.600000e+00	3.700000e+00	2.270000e+03	1.506652e+02	1.506652e+02
3.700000e+00	3.800000e+00	1.560000e+03	1.249000e+02	1.249000e+02
3.800000e+00	3.900000e+00	1.200000e+03	1.095445e+02	1.095445e+02
3.900000e+00	4.000000e+00	9.300000e+02	9.643651e+01	9.643651e+01
4.000000e+00	4.100000e+00	7.300000e+02	8.544004e+01	8.544004e+01
4.100000e+00	4.200000e+00	6.100000e+02	7.810250e+01	7.810250e+01
4.200000e+00	4.300000e+00	3.600000e+02	6.000000e+01	6.000000e+01
4.300000e+00	4.400000e+00	4.300000e+02	6.557439e+01	6.557439e+01
4.400000e+00	4.500000e+00	2.800000e+02	5.291503e+01	5.291503e+01
4.500000e+00	4.600000e+00	2.400000e+02	4.898979e+01	4.898979e+01
4.600000e+00	4.700000e+00	1.000000e+02	3.162278e+01	3.162278e+01
4.700000e+00	4.800000e+00	1.200000e+02	3.464102e+01	3.464102e+01
4.800000e+00	4.900000e+00	8.000000e+01	2.828427e+01	2.828427e+01
4.900000e+00	5.000000e+00	7.000000e+01	2.645751e+01	2.645751e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_eta
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_eta
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.769000e+04	6.139218e+02	6.139218e+02
1.000000e-01	2.000000e-01	3.716000e+04	6.095900e+02	6.095900e+02
2.000000e-01	3.000000e-01	3.828000e+04	6.187083e+02	6.187083e+02
3.000000e-01	4.000000e-01	3.678000e+04	6.064652e+02	6.064652e+02
4.000000e-01	5.000000e-01	3.597000e+04	5.997499e+02	5.997499e+02
5.000000e-01	6.000000e-01	3.568000e+04	5.973274e+02	5.973274e+02
6.000000e-01	7.000000e-01	3.442000e+04	5.866856e+02	5.866856e+02
7.000000e-01	8.000000e-01	3.378000e+04	5.812056e+02	5.812056e+02
8.000000e-01	9.000000e-01	3.314000e+04	5.756735e+02	5.756735e+02
9.000000e-01	1.000000e+00	3.323000e+04	5.764547e+02	5.764547e+02
1.000000e+00	1.100000e+00	3.146000e+04	5.608921e+02	5.608921e+02
1.100000e+00	1.200000e+00	2.980000e+04	5.458938e+02	5.458938e+02
1.200000e+00	1.300000e+00	2.804000e+04	5.295281e+02	5.295281e+02
1.300000e+00	1.400000e+00	2.662000e+04	5.159457e+02	5.159457e+02
1.400000e+00	1.500000e+00	2.614000e+04	5.112729e+02	5.112729e+02
1.500000e+00	1.600000e+00	2.128000e+04	4.613025e+02	4.613025e+02
1.600000e+00	1.700000e+00	2.062000e+04	4.540925e+02	4.540925e+02
1.700000e+00	1.800000e+00	1.923000e+04	4.385202e+02	4.385202e+02
1.800000e+00	1.900000e+00	1.802000e+04	4.244997e+02	4.244997e+02
1.900000e+00	2.000000e+00	1.679000e+04	4.097560e+02	4.097560e+02
2.000000e+00	2.100000e+00	1.471000e+04	3.835362e+02	3.835362e+02
2.100000e+00	2.200000e+00	1.371000e+04	3.702702e+02	3.702702e+02
2.200000e+00	2.300000e+00	1.236000e+04	3.515679e+02	3.515679e+02
2.300000e+00	2.400000e+00	1.106000e+04	3.325658e+02	3.325658e+02
2.400000e+00	2.500000e+00	9.870000e+03	3.141656e+02	3.141656e+02
2.500000e+00	2.600000e+00	9.230000e+03	3.038092e+02	3.038092e+02
2.600000e+00	2.700000e+00	8.150000e+03	2.854820e+02	2.854820e+02
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_eta
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_eta
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.707000e+04	6.088514e+02	6.088514e+02
1.000000e-01	2.000000e-01	3.606000e+04	6.004998e+02	6.004998e+02
2.000000e-01	3.000000e-01	3.735000e+04	6.111465e+02	6.111465e+02
3.000000e-01	4.000000e-01	3.575000e+04	5.979130e+02	5.979130e+02
4.000000e-01	5.000000e-01	3.553000e+04	5.960705e+02	5.960705e+02
5.000000e-01	6.000000e-01	3.491000e+04	5.908468e+02	5.908468e+02
6.000000e-01	7.000000e-01	3.359000e+04	5.795688e+02	5.795688e+02
7.000000e-01	8.000000e-01	3.288000e+04	5.734108e+02	5.734108e+02
8.000000e-01	9.000000e-01	3.246000e+04	5.697368e+02	5.697368e+02
9.000000e-01	1.000000e+00	3.219000e+04	5.673623e+02	5.673623e+02
1.000000e+00	1.100000e+00	3.113000e+04	5.579426e+02	5.579426e+02
1.100000e+00	1.200000e+00	2.880000e+04	5.366563e+02	5.366563e+02
1.200000e+00	1.300000e+00	2.796000e+04	5.287722e+02	5.287722e+02
1.300000e+00	1.400000e+00	2.558000e+04	5.057667e+02	5.057667e+02
1.400000e+00	1.500000e+00	2.573000e+04	5.072475e+02	5.072475e+02
1.500000e+00	1.600000e+00	2.041000e+04	4.517743e+02	4.517743e+02
1.600000e+00	1.700000e+00	1.964000e+04	4.431704e+02	4.431704e+02
1.700000e+00	1.800000e+00	1.827000e+04	4.274342e+02	4.274342e+02
1.800000e+00	1.900000e+00	1.697000e+04	4.119466e+02	4.119466e+02
1.900000e+00	2.000000e+00	1.591000e+04	3.988734e+02	3.988734e+02
2.000000e+00	2.100000e+00	1.445000e+04	3.801316e+02	3.801316e+02
2.100000e+00	2.200000e+00	1.305000e+04	3.612478e+02	3.612478e+02
2.200000e+00	2.300000e+00	1.173000e+04	3.424909e+02	3.424909e+02
2.300000e+00	2.400000e+00	1.056000e+04	3.249615e+02	3.249615e+02
2.400000e+00	2.500000e+00	9.200000e+03	3.033150e+02	3.033150e+02
2.500000e+00	2.600000e+00	2.000000e+02	4.472136e+01	4.472136e+01
2.600000e+00	2.700000e+00	1.500000e+02	3.872983e+01	3.872983e+01
2.700000e+00	2.800000e+00	1.200000e+02	3.464102e+01	3.464102e+01
2.800000e+00	2.900000e+00	3.000000e+01	1.732051e+01	1.732051e+01
2.900000e+00	3.000000e+00	2.000000e+01	1.414214e+01	1.414214e+01
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.900000e+00	4.000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_eta
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_eta
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.898000e+04	5.383308e+02	5.383308e+02
1.000000e-01	2.000000e-01	2.832000e+04	5.321654e+02	5.321654e+02
2.000000e-01	3.000000e-01	2.983000e+04	5.461685e+02	5.461685e+02
3.000000e-01	4.000000e-01	2.833000e+04	5.322593e+02	5.322593e+02
4.000000e-01	5.000000e-01	2.717000e+04	5.212485e+02	5.212485e+02
5.000000e-01	6.000000e-01	2.762000e+04	5.255473e+02	5.255473e+02
6.000000e-01	7.000000e-01	2.656000e+04	5.153639e+02	5.153639e+02
7.000000e-01	8.000000e-01	2.620000e+04	5.118594e+02	5.118594e+02
8.000000e-01	9.000000e-01	2.559000e+04	5.058656e+02	5.058656e+02
9.000000e-01	1.000000e+00	2.557000e+04	5.056679e+02	5.056679e+02
1.000000e+00	1.100000e+00	2.465000e+04	4.964877e+02	4.964877e+02
1.100000e+00	1.200000e+00	2.301000e+04	4.796874e+02	4.796874e+02
1.200000e+00	1.300000e+00	2.181000e+04	4.670118e+02	4.670118e+02
1.300000e+00	1.400000e+00	2.092000e+04	4.573839e+02	4.573839e+02
1.400000e+00	1.500000e+00	2.077000e+04	4.557412e+02	4.557412e+02
1.500000e+00	1.600000e+00	1.857000e+04	4.309292e+02	4.309292e+02
1.600000e+00	1.700000e+00	1.752000e+04	4.185690e+02	4.185690e+02
1.700000e+00	1.800000e+00	1.690000e+04	4.110961e+02	4.110961e+02
1.800000e+00	1.900000e+00	1.572000e+04	3.964846e+02	3.964846e+02
1.900000e+00	2.000000e+00	1.497000e+04	3.869108e+02	3.869108e+02
2.000000e+00	2.100000e+00	1.348000e+04	3.671512e+02	3.671512e+02
2.100000e+00	2.200000e+00	1.232000e+04	3.509986e+02	3.509986e+02
2.200000e+00	2.300000e+00	1.157000e+04	3.401470e+02	3.401470e+02
2.300000e+00	2.400000e+00	9.990000e+03	3.160696e+02	3.160696e+02
2.400000e+00	2.500000e+00	8.860000e+03	2.976575e+02	2.976575e+02
2.500000e+00	2.600000e+00	8.190000e+03	2.861818e+02	2.861818e+02
2.600000e+00	2.700000e+00	7.440000e+03	2.727636e+02	2.727636e+02
2.700000e+00	2.800000e+00	6.220000e+03	2.493993e+02	2.493993e+02
2.800000e+00	2.900000e+00	5.600000e+03	2.366432e+02	2.366432e+02
2.900000e+00	3.000000e+00	4.970000e+03	2.229350e+02	2.229350e+02
3.000000e+00	3.100000e+00	4.530000e+03	2.128380e+02	2.128380e+02
3.100000e+00	3.200000e+00	3.750000e+03	1.936492e+02	1.936492e+02
3.200000e+00	3.300000e+00	3.080000e+03	1.754993e+02	1.754993e+02
3.300000e+00	3.400000e+00	2.750000e+03	1.658312e+02	1.658312e+02
3.400000e+00	3.500000e+00	2.130000e+03	1.459452e+02	1.459452e+02
3.500000e+00	3.600000e+00	2.030000e+03	1.424781e+02	1.424781e+02
3.600000e+00	3.700000e+00	1.770000e+03	1.330413e+02	1.330413e+02
3.700000e+00	3.800000e+00	1.300000e+03	1.140175e+02	1.140175e+02
3.800000e+00	3.900000e+00	9.900000e+02	9.949874e+01	9.949874e+01
3.900000e+00	4.000000e+00	8.100000e+02	9.000000e+01	9.000000e+01
4.000000e+00	4.100000e+00	5.900000e+02	7.681146e+01	7.681146e+01
4.100000e+00	4.200000e+00	4.900000e+02	7.000000e+01	7.000000e+01
4.200000e+00	4.300000e+00	2.600000e+02	5.099020e+01	5.099020e+01
4.300000e+00	4.400000e+00	3.700000e+02	6.082763e+01	6.082763e+01
4.400000e+00	4.500000e+00	2.300000e+02	4.795832e+01	4.795832e+01
4.500000e+00	4.600000e+00	1.800000e+02	4.242641e+01	4.242641e+01
4.600000e+00	4.700000e+00	9.000000e+01	3.000000e+01	3.000000e+01
4.700000e+00	4.800000e+00	1.200000e+02	3.464102e+01	3.464102e+01
4.800000e+00	4.900000e+00	8.000000e+01	2.828427e+01	2.828427e+01
4.900000e+00	5.000000e+00	6.000000e+01	2.449490e+01	2.449490e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_eta
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_eta
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.713000e+04	5.208647e+02	5.208647e+02
1.000000e-01	2.000000e-01	2.663000e+04	5.160426e+02	5.160426e+02
2.000000e-01	3.000000e-01	2.805000e+04	5.296225e+02	5.296225e+02
3.000000e-01	4.000000e-01	2.662000e+04	5.159457e+02	5.159457e+02
4.000000e-01	5.000000e-01	2.540000e+04	5.039841e+02	5.039841e+02
5.000000e-01	6.000000e-01	2.590000e+04	5.089204e+02	5.089204e+02
6.000000e-01	7.000000e-01	2.479000e+04	4.978956e+02	4.978956e+02
7.000000e-01	8.000000e-01	2.451000e+04	4.950758e+02	4.950758e+02
8.000000e-01	9.000000e-01	2.401000e+04	4.900000e+02	4.900000e+02
9.000000e-01	1.000000e+00	2.398000e+04	4.896938e+02	4.896938e+02
1.000000e+00	1.100000e+00	2.310000e+04	4.806246e+02	4.806246e+02
1.100000e+00	1.200000e+00	2.164000e+04	4.651881e+02	4.651881e+02
1.200000e+00	1.300000e+00	2.034000e+04	4.509989e+02	4.509989e+02
1.300000e+00	1.400000e+00	1.948000e+04	4.413615e+02	4.413615e+02
1.400000e+00	1.500000e+00	1.933000e+04	4.396590e+02	4.396590e+02
1.500000e+00	1.600000e+00	1.572000e+04	3.964846e+02	3.964846e+02
1.600000e+00	1.700000e+00	1.499000e+04	3.871692e+02	3.871692e+02
1.700000e+00	1.800000e+00	1.442000e+04	3.797368e+02	3.797368e+02
1.800000e+00	1.900000e+00	1.324000e+04	3.638681e+02	3.638681e+02
1.900000e+00	2.000000e+00	1.255000e+04	3.542598e+02	3.542598e+02
2.000000e+00	2.100000e+00	1.116000e+04	3.340659e+02	3.340659e+02
2.100000e+00	2.200000e+00	1.038000e+04	3.221801e+02	3.221801e+02
2.200000e+00	2.300000e+00	9.670000e+03	3.109662e+02	3.109662e+02
2.300000e+00	2.400000e+00	8.410000e+03	2.900000e+02	2.900000e+02
2.400000e+00	2.500000e+00	7.370000e+03	2.714774e+02	2.714774e+02
2.500000e+00	2.600000e+00	6.930000e+03	2.632489e+02	2.632489e+02
2.600000e+00	2.700000e+00	6.290000e+03	2.507987e+02	2.507987e+02
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_eta
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_eta
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.707000e+04	6.088514e+02	6.088514e+02
1.000000e-01	2.000000e-01	3.606000e+04	6.004998e+02	6.004998e+02
2.000000e-01	3.000000e-01	3.735000e+04	6.111465e+02	6.111465e+02
3.000000e-01	4.000000e-01	3.575000e+04	5.979130e+02	5.979130e+02
4.000000e-01	5.000000e-01	3.553000e+04	5.960705e+02	5.960705e+02
5.000000e-01	6.000000e-01	3.491000e+04	5.908468e+02	5.908468e+02
6.000000e-01	7.000000e-01	3.359000e+04	5.795688e+02	5.795688e+02
7.000000e-01	8.000000e-01	3.288000e+04	5.734108e+02	5.734108e+02
8.000000e-01	9.000000e-01	3.246000e+04	5.697368e+02	5.697368e+02
9.000000e-01	1.000000e+00	3.219000e+04	5.673623e+02	5.673623e+02
1.000000e+00	1.100000e+00	3.113000e+04	5.579426e+02	5.579426e+02
1.100000e+00	1.200000e+00	2.880000e+04	5.366563e+02	5.366563e+02
1.200000e+00	1.300000e+00	2.796000e+04	5.287722e+02	5.287722e+02
1.300000e+00	1.400000e+00	2.558000e+04	5.057667e+02	5.057667e+02
1.400000e+00	1.500000e+00	2.573000e+04	5.072475e+02	5.072475e+02
1.500000e+00	1.600000e+00	2.041000e+04	4.517743e+02	4.517743e+02
1.600000e+00	1.700000e+00	1.964000e+04	4.431704e+02	4.431704e+02
1.700000e+00	1.800000e+00	1.827000e+04	4.274342e+02	4.274342e+02
1.800000e+00	1.900000e+00	1.697000e+04	4.119466e+02	4.119466e+02
1.900000e+00	2.000000e+00	1.591000e+04	3.988734e+02	3.988734e+02
2.000000e+00	2.100000e+00	1.445000e+04	3.801316e+02	3.801316e+02
2.100000e+00	2.200000e+00	1.305000e+04	3.612478e+02	3.612478e+02
2.200000e+00	2.300000e+00	1.173000e+04	3.424909e+02	3.424909e+02
2.300000e+00	2.400000e+00	1.056000e+04	3.249615e+02	3.249615e+02
2.400000e+00	2.500000e+00	9.200000e+03	3.033150e+02	3.033150e+02
2.500000e+00	2.600000e+00	2.000000e+02	4.472136e+01	4.472136e+01
2.600000e+00	2.700000e+00	1.500000e+02	3.872983e+01	3.872983e+01
2.700000e+00	2.800000e+00	1.200000e+02	3.464102e+01	3.464102e+01
2.800000e+00	2.900000e+00	3.000000e+01	1.732051e+01	1.732051e+01
2.900000e+00	3.000000e+00	2.000000e+01	1.414214e+01	1.414214e+01
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.900000e+00	4.000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> delphescmp/muon_eta1.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_eta1
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_eta1
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_eta1
LegendXPos=0.1
XLabel=Pseudorapidity, $|\eta|$
YLabel=$\mathrm{d}n/\mathrm{d}|\eta|$
LegendYPos=0.7
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_eta1
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_eta1
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.173000e+04	5.632939e+02	5.632939e+02
1.000000e-01	2.000000e-01	3.100000e+04	5.567764e+02	5.567764e+02
2.000000e-01	3.000000e-01	3.171000e+04	5.631163e+02	5.631163e+02
3.000000e-01	4.000000e-01	3.104000e+04	5.571355e+02	5.571355e+02
4.000000e-01	5.000000e-01	3.023000e+04	5.498182e+02	5.498182e+02
5.000000e-01	6.000000e-01	3.007000e+04	5.483612e+02	5.483612e+02
6.000000e-01	7.000000e-01	2.923000e+04	5.406478e+02	5.406478e+02
7.000000e-01	8.000000e-01	2.866000e+04	5.353504e+02	5.353504e+02
8.000000e-01	9.000000e-01	2.782000e+04	5.274467e+02	5.274467e+02
9.000000e-01	1.000000e+00	2.825000e+04	5.315073e+02	5.315073e+02
1.000000e+00	1.100000e+00	2.686000e+04	5.182663e+02	5.182663e+02
1.100000e+00	1.200000e+00	2.487000e+04	4.986983e+02	4.986983e+02
1.200000e+00	1.300000e+00	2.388000e+04	4.886717e+02	4.886717e+02
1.300000e+00	1.400000e+00	2.256000e+04	4.749737e+02	4.749737e+02
1.400000e+00	1.500000e+00	2.208000e+04	4.698936e+02	4.698936e+02
1.500000e+00	1.600000e+00	1.973000e+04	4.441846e+02	4.441846e+02
1.600000e+00	1.700000e+00	1.906000e+04	4.365776e+02	4.365776e+02
1.700000e+00	1.800000e+00	1.813000e+04	4.257934e+02	4.257934e+02
1.800000e+00	1.900000e+00	1.692000e+04	4.113393e+02	4.113393e+02
1.900000e+00	2.000000e+00	1.584000e+04	3.979950e+02	3.979950e+02
2.000000e+00	2.100000e+00	1.403000e+04	3.745664e+02	3.745664e+02
2.100000e+00	2.200000e+00	1.268000e+04	3.560899e+02	3.560899e+02
2.200000e+00	2.300000e+00	1.206000e+04	3.472751e+02	3.472751e+02
2.300000e+00	2.400000e+00	1.034000e+04	3.215587e+02	3.215587e+02
2.400000e+00	2.500000e+00	9.430000e+03	3.070831e+02	3.070831e+02
2.500000e+00	2.600000e+00	8.610000e+03	2.934280e+02	2.934280e+02
2.600000e+00	2.700000e+00	7.820000e+03	2.796426e+02	2.796426e+02
2.700000e+00	2.800000e+00	6.330000e+03	2.515949e+02	2.515949e+02
2.800000e+00	2.900000e+00	5.790000e+03	2.406242e+02	2.406242e+02
2.900000e+00	3.000000e+00	5.090000e+03	2.256103e+02	2.256103e+02
3.000000e+00	3.100000e+00	4.660000e+03	2.158703e+02	2.158703e+02
3.100000e+00	3.200000e+00	3.620000e+03	1.902630e+02	1.902630e+02
3.200000e+00	3.300000e+00	2.990000e+03	1.729162e+02	1.729162e+02
3.300000e+00	3.400000e+00	2.580000e+03	1.606238e+02	1.606238e+02
3.400000e+00	3.500000e+00	2.130000e+03	1.459452e+02	1.459452e+02
3.500000e+00	3.600000e+00	1.990000e+03	1.410674e+02	1.410674e+02
3.600000e+00	3.700000e+00	1.780000e+03	1.334166e+02	1.334166e+02
3.700000e+00	3.800000e+00	1.110000e+03	1.053565e+02	1.053565e+02
3.800000e+00	3.900000e+00	1.000000e+03	1.000000e+02	1.000000e+02
3.900000e+00	4.000000e+00	6.800000e+02	8.246211e+01	8.246211e+01
4.000000e+00	4.100000e+00	6.000000e+02	7.745967e+01	7.745967e+01
4.100000e+00	4.200000e+00	4.900000e+02	7.000000e+01	7.000000e+01
4.200000e+00	4.300000e+00	2.600000e+02	5.099020e+01	5.099020e+01
4.300000e+00	4.400000e+00	3.300000e+02	5.744563e+01	5.744563e+01
4.400000e+00	4.500000e+00	2.100000e+02	4.582576e+01	4.582576e+01
4.500000e+00	4.600000e+00	2.100000e+02	4.582576e+01	4.582576e+01
4.600000e+00	4.700000e+00	1.000000e+02	3.162278e+01	3.162278e+01
4.700000e+00	4.800000e+00	1.100000e+02	3.316625e+01	3.316625e+01
4.800000e+00	4.900000e+00	6.000000e+01	2.449490e+01	2.449490e+01
4.900000e+00	5.000000e+00	6.000000e+01	2.449490e+01	2.449490e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_eta1
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_eta1
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.047000e+04	5.519964e+02	5.519964e+02
1.000000e-01	2.000000e-01	2.979000e+04	5.458022e+02	5.458022e+02
2.000000e-01	3.000000e-01	3.052000e+04	5.524491e+02	5.524491e+02
3.000000e-01	4.000000e-01	2.993000e+04	5.470832e+02	5.470832e+02
4.000000e-01	5.000000e-01	2.884000e+04	5.370289e+02	5.370289e+02
5.000000e-01	6.000000e-01	2.900000e+04	5.385165e+02	5.385165e+02
6.000000e-01	7.000000e-01	2.807000e+04	5.298113e+02	5.298113e+02
7.000000e-01	8.000000e-01	2.754000e+04	5.247857e+02	5.247857e+02
8.000000e-01	9.000000e-01	2.698000e+04	5.194228e+02	5.194228e+02
9.000000e-01	1.000000e+00	2.718000e+04	5.213444e+02	5.213444e+02
1.000000e+00	1.100000e+00	2.563000e+04	5.062608e+02	5.062608e+02
1.100000e+00	1.200000e+00	2.406000e+04	4.905099e+02	4.905099e+02
1.200000e+00	1.300000e+00	2.284000e+04	4.779121e+02	4.779121e+02
1.300000e+00	1.400000e+00	2.178000e+04	4.666905e+02	4.666905e+02
1.400000e+00	1.500000e+00	2.138000e+04	4.623851e+02	4.623851e+02
1.500000e+00	1.600000e+00	1.724000e+04	4.152108e+02	4.152108e+02
1.600000e+00	1.700000e+00	1.681000e+04	4.100000e+02	4.100000e+02
1.700000e+00	1.800000e+00	1.599000e+04	3.998750e+02	3.998750e+02
1.800000e+00	1.900000e+00	1.481000e+04	3.848376e+02	3.848376e+02
1.900000e+00	2.000000e+00	1.366000e+04	3.695944e+02	3.695944e+02
2.000000e+00	2.100000e+00	1.208000e+04	3.475629e+02	3.475629e+02
2.100000e+00	2.200000e+00	1.122000e+04	3.349627e+02	3.349627e+02
2.200000e+00	2.300000e+00	1.049000e+04	3.238827e+02	3.238827e+02
2.300000e+00	2.400000e+00	9.270000e+03	3.044667e+02	3.044667e+02
2.400000e+00	2.500000e+00	8.230000e+03	2.868798e+02	2.868798e+02
2.500000e+00	2.600000e+00	7.670000e+03	2.769476e+02	2.769476e+02
2.600000e+00	2.700000e+00	6.880000e+03	2.622975e+02	2.622975e+02
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_eta1
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_eta1
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.007000e+04	5.483612e+02	5.483612e+02
1.000000e-01	2.000000e-01	2.907000e+04	5.391660e+02	5.391660e+02
2.000000e-01	3.000000e-01	3.011000e+04	5.487258e+02	5.487258e+02
3.000000e-01	4.000000e-01	2.905000e+04	5.389805e+02	5.389805e+02
4.000000e-01	5.000000e-01	2.865000e+04	5.352569e+02	5.352569e+02
5.000000e-01	6.000000e-01	2.842000e+04	5.331041e+02	5.331041e+02
6.000000e-01	7.000000e-01	2.753000e+04	5.246904e+02	5.246904e+02
7.000000e-01	8.000000e-01	2.683000e+04	5.179768e+02	5.179768e+02
8.000000e-01	9.000000e-01	2.619000e+04	5.117617e+02	5.117617e+02
9.000000e-01	1.000000e+00	2.632000e+04	5.130302e+02	5.130302e+02
1.000000e+00	1.100000e+00	2.581000e+04	5.080354e+02	5.080354e+02
1.100000e+00	1.200000e+00	2.344000e+04	4.841487e+02	4.841487e+02
1.200000e+00	1.300000e+00	2.280000e+04	4.774935e+02	4.774935e+02
1.300000e+00	1.400000e+00	2.078000e+04	4.558509e+02	4.558509e+02
1.400000e+00	1.500000e+00	2.109000e+04	4.592385e+02	4.592385e+02
1.500000e+00	1.600000e+00	1.639000e+04	4.048456e+02	4.048456e+02
1.600000e+00	1.700000e+00	1.613000e+04	4.016217e+02	4.016217e+02
1.700000e+00	1.800000e+00	1.517000e+04	3.894868e+02	3.894868e+02
1.800000e+00	1.900000e+00	1.410000e+04	3.754997e+02	3.754997e+02
1.900000e+00	2.000000e+00	1.295000e+04	3.598611e+02	3.598611e+02
2.000000e+00	2.100000e+00	1.198000e+04	3.461214e+02	3.461214e+02
2.100000e+00	2.200000e+00	1.075000e+04	3.278719e+02	3.278719e+02
2.200000e+00	2.300000e+00	9.910000e+03	3.148015e+02	3.148015e+02
2.300000e+00	2.400000e+00	8.790000e+03	2.964793e+02	2.964793e+02
2.400000e+00	2.500000e+00	7.750000e+03	2.783882e+02	2.783882e+02
2.500000e+00	2.600000e+00	1.700000e+02	4.123106e+01	4.123106e+01
2.600000e+00	2.700000e+00	1.200000e+02	3.464102e+01	3.464102e+01
2.700000e+00	2.800000e+00	1.000000e+02	3.162278e+01	3.162278e+01
2.800000e+00	2.900000e+00	3.000000e+01	1.732051e+01	1.732051e+01
2.900000e+00	3.000000e+00	2.000000e+01	1.414214e+01	1.414214e+01
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.900000e+00	4.000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_eta1
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_eta1
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.561000e+04	5.060632e+02	5.060632e+02
1.000000e-01	2.000000e-01	2.540000e+04	5.039841e+02	5.039841e+02
2.000000e-01	3.000000e-01	2.605000e+04	5.103920e+02	5.103920e+02
3.000000e-01	4.000000e-01	2.534000e+04	5.033885e+02	5.033885e+02
4.000000e-01	5.000000e-01	2.428000e+04	4.927474e+02	4.927474e+02
5.000000e-01	6.000000e-01	2.459000e+04	4.958831e+02	4.958831e+02
6.000000e-01	7.000000e-01	2.372000e+04	4.870318e+02	4.870318e+02
7.000000e-01	8.000000e-01	2.332000e+04	4.829079e+02	4.829079e+02
8.000000e-01	9.000000e-01	2.264000e+04	4.758151e+02	4.758151e+02
9.000000e-01	1.000000e+00	2.266000e+04	4.760252e+02	4.760252e+02
1.000000e+00	1.100000e+00	2.198000e+04	4.688283e+02	4.688283e+02
1.100000e+00	1.200000e+00	2.028000e+04	4.503332e+02	4.503332e+02
1.200000e+00	1.300000e+00	1.938000e+04	4.402272e+02	4.402272e+02
1.300000e+00	1.400000e+00	1.858000e+04	4.310452e+02	4.310452e+02
1.400000e+00	1.500000e+00	1.827000e+04	4.274342e+02	4.274342e+02
1.500000e+00	1.600000e+00	1.624000e+04	4.029888e+02	4.029888e+02
1.600000e+00	1.700000e+00	1.547000e+04	3.933192e+02	3.933192e+02
1.700000e+00	1.800000e+00	1.515000e+04	3.892300e+02	3.892300e+02
1.800000e+00	1.900000e+00	1.400000e+04	3.741657e+02	3.741657e+02
1.900000e+00	2.000000e+00	1.316000e+04	3.627671e+02	3.627671e+02
2.000000e+00	2.100000e+00	1.191000e+04	3.451087e+02	3.451087e+02
2.100000e+00	2.200000e+00	1.080000e+04	3.286335e+02	3.286335e+02
2.200000e+00	2.300000e+00	1.033000e+04	3.214032e+02	3.214032e+02
2.300000e+00	2.400000e+00	8.780000e+03	2.963106e+02	2.963106e+02
2.400000e+00	2.500000e+00	7.890000e+03	2.808914e+02	2.808914e+02
2.500000e+00	2.600000e+00	7.170000e+03	2.677686e+02	2.677686e+02
2.600000e+00	2.700000e+00	6.700000e+03	2.588436e+02	2.588436e+02
2.700000e+00	2.800000e+00	5.310000e+03	2.304344e+02	2.304344e+02
2.800000e+00	2.900000e+00	4.860000e+03	2.204541e+02	2.204541e+02
2.900000e+00	3.000000e+00	4.310000e+03	2.076054e+02	2.076054e+02
3.000000e+00	3.100000e+00	4.040000e+03	2.009975e+02	2.009975e+02
3.100000e+00	3.200000e+00	3.180000e+03	1.783255e+02	1.783255e+02
3.200000e+00	3.300000e+00	2.660000e+03	1.630951e+02	1.630951e+02
3.300000e+00	3.400000e+00	2.330000e+03	1.526434e+02	1.526434e+02
3.400000e+00	3.500000e+00	1.870000e+03	1.367479e+02	1.367479e+02
3.500000e+00	3.600000e+00	1.780000e+03	1.334166e+02	1.334166e+02
3.600000e+00	3.700000e+00	1.610000e+03	1.268858e+02	1.268858e+02
3.700000e+00	3.800000e+00	1.050000e+03	1.024695e+02	1.024695e+02
3.800000e+00	3.900000e+00	9.100000e+02	9.539392e+01	9.539392e+01
3.900000e+00	4.000000e+00	6.700000e+02	8.185353e+01	8.185353e+01
4.000000e+00	4.100000e+00	5.100000e+02	7.141428e+01	7.141428e+01
4.100000e+00	4.200000e+00	4.200000e+02	6.480741e+01	6.480741e+01
4.200000e+00	4.300000e+00	2.100000e+02	4.582576e+01	4.582576e+01
4.300000e+00	4.400000e+00	3.200000e+02	5.656854e+01	5.656854e+01
4.400000e+00	4.500000e+00	1.900000e+02	4.358899e+01	4.358899e+01
4.500000e+00	4.600000e+00	1.600000e+02	4.000000e+01	4.000000e+01
4.600000e+00	4.700000e+00	9.000000e+01	3.000000e+01	3.000000e+01
4.700000e+00	4.800000e+00	1.100000e+02	3.316625e+01	3.316625e+01
4.800000e+00	4.900000e+00	7.000000e+01	2.645751e+01	2.645751e+01
4.900000e+00	5.000000e+00	6.000000e+01	2.449490e+01	2.449490e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_eta1
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_eta1
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.434000e+04	4.933559e+02	4.933559e+02
1.000000e-01	2.000000e-01	2.414000e+04	4.913247e+02	4.913247e+02
2.000000e-01	3.000000e-01	2.485000e+04	4.984977e+02	4.984977e+02
3.000000e-01	4.000000e-01	2.415000e+04	4.914265e+02	4.914265e+02
4.000000e-01	5.000000e-01	2.303000e+04	4.798958e+02	4.798958e+02
5.000000e-01	6.000000e-01	2.322000e+04	4.818714e+02	4.818714e+02
6.000000e-01	7.000000e-01	2.242000e+04	4.734976e+02	4.734976e+02
7.000000e-01	8.000000e-01	2.210000e+04	4.701064e+02	4.701064e+02
8.000000e-01	9.000000e-01	2.164000e+04	4.651881e+02	4.651881e+02
9.000000e-01	1.000000e+00	2.154000e+04	4.641121e+02	4.641121e+02
1.000000e+00	1.100000e+00	2.080000e+04	4.560702e+02	4.560702e+02
1.100000e+00	1.200000e+00	1.940000e+04	4.404543e+02	4.404543e+02
1.200000e+00	1.300000e+00	1.832000e+04	4.280187e+02	4.280187e+02
1.300000e+00	1.400000e+00	1.760000e+04	4.195235e+02	4.195235e+02
1.400000e+00	1.500000e+00	1.731000e+04	4.160529e+02	4.160529e+02
1.500000e+00	1.600000e+00	1.406000e+04	3.749667e+02	3.749667e+02
1.600000e+00	1.700000e+00	1.345000e+04	3.667424e+02	3.667424e+02
1.700000e+00	1.800000e+00	1.316000e+04	3.627671e+02	3.627671e+02
1.800000e+00	1.900000e+00	1.201000e+04	3.465545e+02	3.465545e+02
1.900000e+00	2.000000e+00	1.117000e+04	3.342155e+02	3.342155e+02
2.000000e+00	2.100000e+00	1.005000e+04	3.170173e+02	3.170173e+02
2.100000e+00	2.200000e+00	9.360000e+03	3.059412e+02	3.059412e+02
2.200000e+00	2.300000e+00	8.830000e+03	2.971532e+02	2.971532e+02
2.300000e+00	2.400000e+00	7.590000e+03	2.754995e+02	2.754995e+02
2.400000e+00	2.500000e+00	6.760000e+03	2.600000e+02	2.600000e+02
2.500000e+00	2.600000e+00	6.210000e+03	2.491987e+02	2.491987e+02
2.600000e+00	2.700000e+00	5.760000e+03	2.400000e+02	2.400000e+02
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_eta1
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_eta1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.007000e+04	5.483612e+02	5.483612e+02
1.000000e-01	2.000000e-01	2.907000e+04	5.391660e+02	5.391660e+02
2.000000e-01	3.000000e-01	3.011000e+04	5.487258e+02	5.487258e+02
3.000000e-01	4.000000e-01	2.905000e+04	5.389805e+02	5.389805e+02
4.000000e-01	5.000000e-01	2.865000e+04	5.352569e+02	5.352569e+02
5.000000e-01	6.000000e-01	2.842000e+04	5.331041e+02	5.331041e+02
6.000000e-01	7.000000e-01	2.753000e+04	5.246904e+02	5.246904e+02
7.000000e-01	8.000000e-01	2.683000e+04	5.179768e+02	5.179768e+02
8.000000e-01	9.000000e-01	2.619000e+04	5.117617e+02	5.117617e+02
9.000000e-01	1.000000e+00	2.632000e+04	5.130302e+02	5.130302e+02
1.000000e+00	1.100000e+00	2.581000e+04	5.080354e+02	5.080354e+02
1.100000e+00	1.200000e+00	2.344000e+04	4.841487e+02	4.841487e+02
1.200000e+00	1.300000e+00	2.280000e+04	4.774935e+02	4.774935e+02
1.300000e+00	1.400000e+00	2.078000e+04	4.558509e+02	4.558509e+02
1.400000e+00	1.500000e+00	2.109000e+04	4.592385e+02	4.592385e+02
1.500000e+00	1.600000e+00	1.639000e+04	4.048456e+02	4.048456e+02
1.600000e+00	1.700000e+00	1.613000e+04	4.016217e+02	4.016217e+02
1.700000e+00	1.800000e+00	1.517000e+04	3.894868e+02	3.894868e+02
1.800000e+00	1.900000e+00	1.410000e+04	3.754997e+02	3.754997e+02
1.900000e+00	2.000000e+00	1.295000e+04	3.598611e+02	3.598611e+02
2.000000e+00	2.100000e+00	1.198000e+04	3.461214e+02	3.461214e+02
2.100000e+00	2.200000e+00	1.075000e+04	3.278719e+02	3.278719e+02
2.200000e+00	2.300000e+00	9.910000e+03	3.148015e+02	3.148015e+02
2.300000e+00	2.400000e+00	8.790000e+03	2.964793e+02	2.964793e+02
2.400000e+00	2.500000e+00	7.750000e+03	2.783882e+02	2.783882e+02
2.500000e+00	2.600000e+00	1.700000e+02	4.123106e+01	4.123106e+01
2.600000e+00	2.700000e+00	1.200000e+02	3.464102e+01	3.464102e+01
2.700000e+00	2.800000e+00	1.000000e+02	3.162278e+01	3.162278e+01
2.800000e+00	2.900000e+00	3.000000e+01	1.732051e+01	1.732051e+01
2.900000e+00	3.000000e+00	2.000000e+01	1.414214e+01	1.414214e+01
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.900000e+00	4.000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> delphescmp/muon_n.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_n
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_n
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_n
LegendXPos=0.7
XLabel=Multiplicity, $N$
YLabel=$n$
LegendYPos=0.9
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_n
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_n
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.730800e+04	1.931528e+02	1.931528e+02
5.000000e-01	1.500000e+00	4.776100e+04	2.185429e+02	2.185429e+02
1.500000e+00	2.500000e+00	1.329600e+04	1.153083e+02	1.153083e+02
2.500000e+00	3.500000e+00	1.533000e+03	3.915354e+01	3.915354e+01
3.500000e+00	4.500000e+00	9.800000e+01	9.899495e+00	9.899495e+00
4.500000e+00	5.500000e+00	4.000000e+00	2.000000e+00	2.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_n
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_n
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.516400e+04	2.125182e+02	2.125182e+02
5.000000e-01	1.500000e+00	4.349800e+04	2.085617e+02	2.085617e+02
1.500000e+00	2.500000e+00	1.024900e+04	1.012373e+02	1.012373e+02
2.500000e+00	3.500000e+00	1.032000e+03	3.212476e+01	3.212476e+01
3.500000e+00	4.500000e+00	5.500000e+01	7.416198e+00	7.416198e+00
4.500000e+00	5.500000e+00	2.000000e+00	1.414214e+00	1.414214e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_n
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_n
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.794400e+04	2.189612e+02	2.189612e+02
5.000000e-01	1.500000e+00	4.140200e+04	2.034748e+02	2.034748e+02
1.500000e+00	2.500000e+00	9.645000e+03	9.820896e+01	9.820896e+01
2.500000e+00	3.500000e+00	9.560000e+02	3.091925e+01	3.091925e+01
3.500000e+00	4.500000e+00	5.100000e+01	7.141428e+00	7.141428e+00
4.500000e+00	5.500000e+00	2.000000e+00	1.414214e+00	1.414214e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_n
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_n
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.834700e+04	2.198795e+02	2.198795e+02
5.000000e-01	1.500000e+00	4.496800e+04	2.120566e+02	2.120566e+02
1.500000e+00	2.500000e+00	6.684000e+03	8.175573e+01	8.175573e+01
2.500000e+00	3.500000e+00	1.000000e+00	1.000000e+00	1.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_n
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_n
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.567300e+04	2.359513e+02	2.359513e+02
5.000000e-01	1.500000e+00	3.945100e+04	1.986228e+02	1.986228e+02
1.500000e+00	2.500000e+00	4.875000e+03	6.982120e+01	6.982120e+01
2.500000e+00	3.500000e+00	1.000000e+00	1.000000e+00	1.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_n
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_n
Title=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.794400e+04	2.189612e+02	2.189612e+02
5.000000e-01	1.500000e+00	4.140200e+04	2.034748e+02	2.034748e+02
1.500000e+00	2.500000e+00	9.645000e+03	9.820896e+01	9.820896e+01
2.500000e+00	3.500000e+00	9.560000e+02	3.091925e+01	3.091925e+01
3.500000e+00	4.500000e+00	5.100000e+01	7.141428e+00	7.141428e+00
4.500000e+00	5.500000e+00	2.000000e+00	1.414214e+00	1.414214e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> delphescmp/muon_pt.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_pt
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_pt
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_pt
LegendXPos=0.2
XLabel=Transverse momentum, $p_T$ [GeV]
YLabel=$\mathrm{d}n/\mathrm{d}p_T$ [GeV$^{-1}$]
LegendYPos=0.4
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_pt
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_pt
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	1.688468e+03	4.183428e+01	4.183428e+01
1.096478e+01	1.202264e+01	1.632541e+03	3.928421e+01	3.928421e+01
1.202264e+01	1.318257e+01	1.555266e+03	3.661731e+01	3.661731e+01
1.318257e+01	1.445440e+01	1.508063e+03	3.443462e+01	3.443462e+01
1.445440e+01	1.584893e+01	1.553211e+03	3.337347e+01	3.337347e+01
1.584893e+01	1.737801e+01	1.427002e+03	3.054901e+01	3.054901e+01
1.737801e+01	1.905461e+01	1.521532e+03	3.012491e+01	3.012491e+01
1.905461e+01	2.089296e+01	1.523105e+03	2.878398e+01	2.878398e+01
2.089296e+01	2.290868e+01	1.512611e+03	2.739356e+01	2.739356e+01
2.290868e+01	2.511886e+01	1.504402e+03	2.608965e+01	2.608965e+01
2.511886e+01	2.754229e+01	1.423189e+03	2.423350e+01	2.423350e+01
2.754229e+01	3.019952e+01	1.429684e+03	2.319559e+01	2.319559e+01
3.019952e+01	3.311311e+01	1.296682e+03	2.109612e+01	2.109612e+01
3.311311e+01	3.630781e+01	1.278993e+03	2.000871e+01	2.000871e+01
3.630781e+01	3.981072e+01	1.167601e+03	1.825714e+01	1.825714e+01
3.981072e+01	4.365158e+01	1.074759e+03	1.672790e+01	1.672790e+01
4.365158e+01	4.786301e+01	9.963362e+02	1.538113e+01	1.538113e+01
4.786301e+01	5.248075e+01	8.766193e+02	1.377815e+01	1.377815e+01
5.248075e+01	5.754399e+01	7.501126e+02	1.217164e+01	1.217164e+01
5.754399e+01	6.309573e+01	6.421410e+02	1.075476e+01	1.075476e+01
6.309573e+01	6.918310e+01	5.166435e+02	9.212566e+00	9.212566e+00
6.918310e+01	7.585776e+01	4.223436e+02	7.954601e+00	7.954601e+00
7.585776e+01	8.317638e+01	3.351725e+02	6.767365e+00	6.767365e+00
8.317638e+01	9.120108e+01	2.575797e+02	5.665542e+00	5.665542e+00
9.120108e+01	1.000000e+02	1.916144e+02	4.666588e+00	4.666588e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_pt
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_pt
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	1.187836e+03	3.508844e+01	3.508844e+01
1.096478e+01	1.202264e+01	1.296958e+03	3.501458e+01	3.501458e+01
1.202264e+01	1.318257e+01	1.230247e+03	3.256718e+01	3.256718e+01
1.318257e+01	1.445440e+01	1.236014e+03	3.117434e+01	3.117434e+01
1.445440e+01	1.584893e+01	1.221917e+03	2.960104e+01	2.960104e+01
1.584893e+01	1.737801e+01	1.200722e+03	2.802245e+01	2.802245e+01
1.737801e+01	1.905461e+01	1.210784e+03	2.687315e+01	2.687315e+01
1.905461e+01	2.089296e+01	1.267985e+03	2.626292e+01	2.626292e+01
2.089296e+01	2.290868e+01	1.270018e+03	2.510093e+01	2.510093e+01
2.290868e+01	2.511886e+01	1.230669e+03	2.359700e+01	2.359700e+01
2.511886e+01	2.754229e+01	1.231313e+03	2.254078e+01	2.254078e+01
2.754229e+01	3.019952e+01	1.171897e+03	2.100053e+01	2.100053e+01
3.019952e+01	3.311311e+01	1.112373e+03	1.953939e+01	1.953939e+01
3.311311e+01	3.630781e+01	1.079914e+03	1.838567e+01	1.838567e+01
3.630781e+01	3.981072e+01	9.854664e+02	1.677283e+01	1.677283e+01
3.981072e+01	4.365158e+01	9.224497e+02	1.549734e+01	1.549734e+01
4.365158e+01	4.786301e+01	8.626524e+02	1.431209e+01	1.431209e+01
4.786301e+01	5.248075e+01	7.443035e+02	1.269581e+01	1.269581e+01
5.248075e+01	5.754399e+01	6.626192e+02	1.143978e+01	1.143978e+01
5.754399e+01	6.309573e+01	5.652282e+02	1.009014e+01	1.009014e+01
6.309573e+01	6.918310e+01	4.432128e+02	8.532794e+00	8.532794e+00
6.918310e+01	7.585776e+01	3.761989e+02	7.507480e+00	7.507480e+00
7.585776e+01	8.317638e+01	2.868027e+02	6.260039e+00	6.260039e+00
8.317638e+01	9.120108e+01	2.301644e+02	5.355557e+00	5.355557e+00
9.120108e+01	1.000000e+02	1.755897e+02	4.467195e+00	4.467195e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_pt
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_pt
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	1.247953e+03	3.596540e+01	3.596540e+01
1.096478e+01	1.202264e+01	1.239294e+03	3.422734e+01	3.422734e+01
1.202264e+01	1.318257e+01	1.200935e+03	3.217687e+01	3.217687e+01
1.318257e+01	1.445440e+01	1.150311e+03	3.007413e+01	3.007413e+01
1.445440e+01	1.584893e+01	1.196102e+03	2.928668e+01	2.928668e+01
1.584893e+01	1.737801e+01	1.083658e+03	2.662141e+01	2.662141e+01
1.737801e+01	1.905461e+01	1.178576e+03	2.651331e+01	2.651331e+01
1.905461e+01	2.089296e+01	1.189110e+03	2.543296e+01	2.543296e+01
2.089296e+01	2.290868e+01	1.187665e+03	2.427347e+01	2.427347e+01
2.290868e+01	2.511886e+01	1.195378e+03	2.325620e+01	2.325620e+01
2.511886e+01	2.754229e+01	1.121963e+03	2.151662e+01	2.151662e+01
2.754229e+01	3.019952e+01	1.130124e+03	2.062284e+01	2.062284e+01
3.019952e+01	3.311311e+01	1.024853e+03	1.875497e+01	1.875497e+01
3.311311e+01	3.630781e+01	1.037343e+03	1.801964e+01	1.801964e+01
3.630781e+01	3.981072e+01	9.389336e+02	1.637205e+01	1.637205e+01
3.981072e+01	4.365158e+01	8.599637e+02	1.496325e+01	1.496325e+01
4.365158e+01	4.786301e+01	7.959292e+02	1.374746e+01	1.374746e+01
4.786301e+01	5.248075e+01	7.193995e+02	1.248160e+01	1.248160e+01
5.248075e+01	5.754399e+01	6.164037e+02	1.103363e+01	1.103363e+01
5.754399e+01	6.309573e+01	5.232594e+02	9.708317e+00	9.708317e+00
6.309573e+01	6.918310e+01	4.200500e+02	8.306837e+00	8.306837e+00
6.918310e+01	7.585776e+01	3.523775e+02	7.265902e+00	7.265902e+00
7.585776e+01	8.317638e+01	2.720458e+02	6.096863e+00	6.096863e+00
8.317638e+01	9.120108e+01	2.238090e+02	5.281100e+00	5.281100e+00
9.120108e+01	1.000000e+02	1.642247e+02	4.320207e+00	4.320207e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_pt
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_pt
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	4.135658e+02	2.070419e+01	2.070419e+01
1.096478e+01	1.202264e+01	4.565822e+02	2.077521e+01	2.077521e+01
1.202264e+01	1.318257e+01	5.224453e+02	2.122289e+01	2.122289e+01
1.318257e+01	1.445440e+01	6.038543e+02	2.178971e+01	2.178971e+01
1.445440e+01	1.584893e+01	6.417933e+02	2.145278e+01	2.145278e+01
1.584893e+01	1.737801e+01	6.637978e+02	2.083545e+01	2.083545e+01
1.737801e+01	1.905461e+01	8.069903e+02	2.193913e+01	2.193913e+01
1.905461e+01	2.089296e+01	8.948242e+02	2.206250e+01	2.206250e+01
2.089296e+01	2.290868e+01	9.321731e+02	2.150469e+01	2.150469e+01
2.290868e+01	2.511886e+01	9.795582e+02	2.105239e+01	2.105239e+01
2.511886e+01	2.754229e+01	9.808412e+02	2.011797e+01	2.011797e+01
2.754229e+01	3.019952e+01	1.015343e+03	1.954753e+01	1.954753e+01
3.019952e+01	3.311311e+01	9.867552e+02	1.840308e+01	1.840308e+01
3.311311e+01	3.630781e+01	1.006041e+03	1.774569e+01	1.774569e+01
3.630781e+01	3.981072e+01	9.395046e+02	1.637702e+01	1.637702e+01
3.981072e+01	4.365158e+01	8.875616e+02	1.520145e+01	1.520145e+01
4.365158e+01	4.786301e+01	8.526795e+02	1.422912e+01	1.422912e+01
4.786301e+01	5.248075e+01	7.590293e+02	1.282078e+01	1.282078e+01
5.248075e+01	5.754399e+01	6.643967e+02	1.145512e+01	1.145512e+01
5.754399e+01	6.309573e+01	5.695512e+02	1.012866e+01	1.012866e+01
6.309573e+01	6.918310e+01	4.671968e+02	8.760625e+00	8.760625e+00
6.918310e+01	7.585776e+01	3.812928e+02	7.558137e+00	7.558137e+00
7.585776e+01	8.317638e+01	3.055221e+02	6.461104e+00	6.461104e+00
8.317638e+01	9.120108e+01	2.375167e+02	5.440423e+00	5.440423e+00
9.120108e+01	1.000000e+02	1.763853e+02	4.477303e+00	4.477303e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_pt
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_pt
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	2.456519e+02	1.595680e+01	1.595680e+01
1.096478e+01	1.202264e+01	3.251848e+02	1.753279e+01	1.753279e+01
1.202264e+01	1.318257e+01	3.948514e+02	1.845019e+01	1.845019e+01
1.318257e+01	1.445440e+01	4.458143e+02	1.872244e+01	1.872244e+01
1.445440e+01	1.584893e+01	4.625214e+02	1.821176e+01	1.821176e+01
1.584893e+01	1.737801e+01	5.159965e+02	1.836996e+01	1.836996e+01
1.737801e+01	1.905461e+01	6.113563e+02	1.909556e+01	1.909556e+01
1.905461e+01	2.089296e+01	7.251068e+02	1.986035e+01	1.986035e+01
2.089296e+01	2.290868e+01	7.381978e+02	1.913689e+01	1.913689e+01
2.290868e+01	2.511886e+01	7.768598e+02	1.874811e+01	1.874811e+01
2.511886e+01	2.754229e+01	8.438453e+02	1.866019e+01	1.866019e+01
2.754229e+01	3.019952e+01	8.328221e+02	1.770360e+01	1.770360e+01
3.019952e+01	3.311311e+01	8.295608e+02	1.687368e+01	1.687368e+01
3.311311e+01	3.630781e+01	8.445237e+02	1.625889e+01	1.625889e+01
3.630781e+01	3.981072e+01	7.890582e+02	1.500860e+01	1.500860e+01
3.981072e+01	4.365158e+01	7.526960e+02	1.399895e+01	1.399895e+01
4.365158e+01	4.786301e+01	7.337175e+02	1.319926e+01	1.319926e+01
4.786301e+01	5.248075e+01	6.449042e+02	1.181770e+01	1.181770e+01
5.248075e+01	5.754399e+01	5.832234e+02	1.073256e+01	1.073256e+01
5.754399e+01	6.309573e+01	5.018247e+02	9.507393e+00	9.507393e+00
6.309573e+01	6.918310e+01	3.978730e+02	8.084578e+00	8.084578e+00
6.918310e+01	7.585776e+01	3.396428e+02	7.133401e+00	7.133401e+00
7.585776e+01	8.317638e+01	2.615247e+02	5.977805e+00	5.977805e+00
8.317638e+01	9.120108e+01	2.099767e+02	5.115300e+00	5.115300e+00
9.120108e+01	1.000000e+02	1.605879e+02	4.272103e+00	4.272103e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_pt
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_pt
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	1.247953e+03	3.596540e+01	3.596540e+01
1.096478e+01	1.202264e+01	1.239294e+03	3.422734e+01	3.422734e+01
1.202264e+01	1.318257e+01	1.200935e+03	3.217687e+01	3.217687e+01
1.318257e+01	1.445440e+01	1.150311e+03	3.007413e+01	3.007413e+01
1.445440e+01	1.584893e+01	1.196102e+03	2.928668e+01	2.928668e+01
1.584893e+01	1.737801e+01	1.083658e+03	2.662141e+01	2.662141e+01
1.737801e+01	1.905461e+01	1.178576e+03	2.651331e+01	2.651331e+01
1.905461e+01	2.089296e+01	1.189110e+03	2.543296e+01	2.543296e+01
2.089296e+01	2.290868e+01	1.187665e+03	2.427347e+01	2.427347e+01
2.290868e+01	2.511886e+01	1.195378e+03	2.325620e+01	2.325620e+01
2.511886e+01	2.754229e+01	1.121963e+03	2.151662e+01	2.151662e+01
2.754229e+01	3.019952e+01	1.130124e+03	2.062284e+01	2.062284e+01
3.019952e+01	3.311311e+01	1.024853e+03	1.875497e+01	1.875497e+01
3.311311e+01	3.630781e+01	1.037343e+03	1.801964e+01	1.801964e+01
3.630781e+01	3.981072e+01	9.389336e+02	1.637205e+01	1.637205e+01
3.981072e+01	4.365158e+01	8.599637e+02	1.496325e+01	1.496325e+01
4.365158e+01	4.786301e+01	7.959292e+02	1.374746e+01	1.374746e+01
4.786301e+01	5.248075e+01	7.193995e+02	1.248160e+01	1.248160e+01
5.248075e+01	5.754399e+01	6.164037e+02	1.103363e+01	1.103363e+01
5.754399e+01	6.309573e+01	5.232594e+02	9.708317e+00	9.708317e+00
6.309573e+01	6.918310e+01	4.200500e+02	8.306837e+00	8.306837e+00
6.918310e+01	7.585776e+01	3.523775e+02	7.265902e+00	7.265902e+00
7.585776e+01	8.317638e+01	2.720458e+02	6.096863e+00	6.096863e+00
8.317638e+01	9.120108e+01	2.238090e+02	5.281100e+00	5.281100e+00
9.120108e+01	1.000000e+02	1.642247e+02	4.320207e+00	4.320207e+00
# END HISTO1D



==> delphescmp/muon_pt1.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_pt1
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_pt1
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_pt1
LegendXPos=0.2
XLabel=Transverse momentum, $p_T$ [GeV]
YLabel=$\mathrm{d}n/\mathrm{d}p_T$ [GeV$^{-1}$]
LegendYPos=0.4
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_pt1
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-noiso.yoda/ATLAS_TEST/muon_pt1
Title=Truth
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	7.587222e+02	2.804318e+01	2.804318e+01
1.096478e+01	1.202264e+01	7.921653e+02	2.736490e+01	2.736490e+01
1.202264e+01	1.318257e+01	8.043589e+02	2.633353e+01	2.633353e+01
1.318257e+01	1.445440e+01	8.122155e+02	2.527092e+01	2.527092e+01
1.445440e+01	1.584893e+01	8.884714e+02	2.524107e+01	2.524107e+01
1.584893e+01	1.737801e+01	8.593403e+02	2.370650e+01	2.370650e+01
1.737801e+01	1.905461e+01	9.638554e+02	2.397680e+01	2.397680e+01
1.905461e+01	2.089296e+01	1.020480e+03	2.356070e+01	2.356070e+01
2.089296e+01	2.290868e+01	1.034866e+03	2.265828e+01	2.265828e+01
2.290868e+01	2.511886e+01	1.069596e+03	2.199865e+01	2.199865e+01
2.511886e+01	2.754229e+01	1.044800e+03	2.076354e+01	2.076354e+01
2.754229e+01	3.019952e+01	1.106415e+03	2.040537e+01	2.040537e+01
3.019952e+01	3.311311e+01	1.008378e+03	1.860362e+01	1.860362e+01
3.311311e+01	3.630781e+01	1.022944e+03	1.789414e+01	1.789414e+01
3.630781e+01	3.981072e+01	9.746182e+02	1.668026e+01	1.668026e+01
3.981072e+01	4.365158e+01	9.083903e+02	1.537878e+01	1.537878e+01
4.365158e+01	4.786301e+01	8.671639e+02	1.434947e+01	1.434947e+01
4.786301e+01	5.248075e+01	7.681247e+02	1.289737e+01	1.289737e+01
5.248075e+01	5.754399e+01	6.744693e+02	1.154162e+01	1.154162e+01
5.754399e+01	6.309573e+01	5.834207e+02	1.025124e+01	1.025124e+01
6.309573e+01	6.918310e+01	4.763962e+02	8.846456e+00	8.846456e+00
6.918310e+01	7.585776e+01	3.910312e+02	7.654047e+00	7.654047e+00
7.585776e+01	8.317638e+01	3.115341e+02	6.524365e+00	6.524365e+00
8.317638e+01	9.120108e+01	2.417536e+02	5.488732e+00	5.488732e+00
9.120108e+01	1.000000e+02	1.813859e+02	4.540326e+00	4.540326e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_pt1
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-noiso.yoda/ATLAS_TEST/muon_pt1
Title=Rivet
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	5.928813e+02	2.478961e+01	2.478961e+01
1.096478e+01	1.202264e+01	6.919630e+02	2.557569e+01	2.557569e+01
1.202264e+01	1.318257e+01	6.690059e+02	2.401591e+01	2.401591e+01
1.318257e+01	1.445440e+01	7.304435e+02	2.396507e+01	2.396507e+01
1.445440e+01	1.584893e+01	7.429026e+02	2.308086e+01	2.308086e+01
1.584893e+01	1.737801e+01	7.684359e+02	2.241758e+01	2.241758e+01
1.737801e+01	1.905461e+01	8.236908e+02	2.216498e+01	2.216498e+01
1.905461e+01	2.089296e+01	8.768733e+02	2.184008e+01	2.184008e+01
2.089296e+01	2.290868e+01	9.053837e+02	2.119343e+01	2.119343e+01
2.290868e+01	2.511886e+01	9.121429e+02	2.031504e+01	2.031504e+01
2.511886e+01	2.754229e+01	9.408153e+02	1.970321e+01	1.970321e+01
2.754229e+01	3.019952e+01	9.333027e+02	1.874117e+01	1.874117e+01
3.019952e+01	3.311311e+01	8.923699e+02	1.750081e+01	1.750081e+01
3.311311e+01	3.630781e+01	8.892854e+02	1.668421e+01	1.668421e+01
3.630781e+01	3.981072e+01	8.373038e+02	1.546063e+01	1.546063e+01
3.981072e+01	4.365158e+01	7.914894e+02	1.435517e+01	1.435517e+01
4.365158e+01	4.786301e+01	7.614991e+02	1.344683e+01	1.344683e+01
4.786301e+01	5.248075e+01	6.628784e+02	1.198125e+01	1.198125e+01
5.248075e+01	5.754399e+01	5.992211e+02	1.087876e+01	1.087876e+01
5.754399e+01	6.309573e+01	5.182159e+02	9.661417e+00	9.661417e+00
6.309573e+01	6.918310e+01	4.098650e+02	8.205510e+00	8.205510e+00
6.918310e+01	7.585776e+01	3.523775e+02	7.265902e+00	7.265902e+00
7.585776e+01	8.317638e+01	2.683566e+02	6.055382e+00	6.055382e+00
8.317638e+01	9.120108e+01	2.162075e+02	5.190640e+00	5.190640e+00
9.120108e+01	1.000000e+02	1.672933e+02	4.360382e+00	4.360382e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_pt1
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-noiso.yoda/ATLAS_TEST/muon_pt1
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	6.219034e+02	2.538910e+01	2.538910e+01
1.096478e+01	1.202264e+01	6.711663e+02	2.518842e+01	2.518842e+01
1.202264e+01	1.318257e+01	6.767650e+02	2.415478e+01	2.415478e+01
1.318257e+01	1.445440e+01	6.809086e+02	2.313822e+01	2.313822e+01
1.445440e+01	1.584893e+01	7.436197e+02	2.309200e+01	2.309200e+01
1.584893e+01	1.737801e+01	6.873414e+02	2.120172e+01	2.120172e+01
1.737801e+01	1.905461e+01	7.873076e+02	2.166993e+01	2.166993e+01
1.905461e+01	2.089296e+01	8.447793e+02	2.143668e+01	2.143668e+01
2.089296e+01	2.290868e+01	8.567658e+02	2.061655e+01	2.061655e+01
2.290868e+01	2.511886e+01	8.931399e+02	2.010231e+01	2.010231e+01
2.511886e+01	2.754229e+01	8.690162e+02	1.893646e+01	1.893646e+01
2.754229e+01	3.019952e+01	8.983039e+02	1.838642e+01	1.838642e+01
3.019952e+01	3.311311e+01	8.250989e+02	1.682824e+01	1.682824e+01
3.311311e+01	3.630781e+01	8.573575e+02	1.638196e+01	1.638196e+01
3.630781e+01	3.981072e+01	7.973371e+02	1.508713e+01	1.508713e+01
3.981072e+01	4.365158e+01	7.409799e+02	1.388958e+01	1.388958e+01
4.365158e+01	4.786301e+01	7.040364e+02	1.292953e+01	1.292953e+01
4.786301e+01	5.248075e+01	6.386241e+02	1.176002e+01	1.176002e+01
5.248075e+01	5.754399e+01	5.537956e+02	1.045829e+01	1.045829e+01
5.754399e+01	6.309573e+01	4.811104e+02	9.309103e+00	9.309103e+00
6.309573e+01	6.918310e+01	3.896592e+02	8.000694e+00	8.000694e+00
6.918310e+01	7.585776e+01	3.306535e+02	7.038369e+00	7.038369e+00
7.585776e+01	8.317638e+01	2.548295e+02	5.900791e+00	5.900791e+00
8.317638e+01	9.120108e+01	2.113475e+02	5.131970e+00	5.131970e+00
9.120108e+01	1.000000e+02	1.557009e+02	4.206597e+00	4.206597e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_pt1
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/truth-iso.yoda/ATLAS_TEST/muon_pt1
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	3.057692e+02	1.780257e+01	1.780257e+01
1.096478e+01	1.202264e+01	3.629970e+02	1.852411e+01	1.852411e+01
1.202264e+01	1.318257e+01	4.112317e+02	1.882901e+01	1.882901e+01
1.318257e+01	1.445440e+01	4.686161e+02	1.919526e+01	1.919526e+01
1.445440e+01	1.584893e+01	5.134346e+02	1.918795e+01	1.918795e+01
1.584893e+01	1.737801e+01	5.336542e+02	1.868163e+01	1.868163e+01
1.737801e+01	1.905461e+01	6.447572e+02	1.961026e+01	1.961026e+01
1.905461e+01	2.089296e+01	7.223869e+02	1.982307e+01	1.982307e+01
2.089296e+01	2.290868e+01	7.506003e+02	1.929698e+01	1.929698e+01
2.290868e+01	2.511886e+01	8.044594e+02	1.907824e+01	1.907824e+01
2.511886e+01	2.754229e+01	8.203249e+02	1.839830e+01	1.839830e+01
2.754229e+01	3.019952e+01	8.606707e+02	1.799716e+01	1.799716e+01
3.019952e+01	3.311311e+01	8.374548e+02	1.695378e+01	1.695378e+01
3.311311e+01	3.630781e+01	8.601747e+02	1.640886e+01	1.640886e+01
3.630781e+01	3.981072e+01	8.264557e+02	1.536014e+01	1.536014e+01
3.981072e+01	4.365158e+01	7.810751e+02	1.426041e+01	1.426041e+01
4.365158e+01	4.786301e+01	7.695723e+02	1.351792e+01	1.351792e+01
4.786301e+01	5.248075e+01	6.789035e+02	1.212521e+01	1.212521e+01
5.248075e+01	5.754399e+01	6.140337e+02	1.101240e+01	1.101240e+01
5.754399e+01	6.309573e+01	5.283028e+02	9.754992e+00	9.754992e+00
6.309573e+01	6.918310e+01	4.376274e+02	8.478859e+00	8.478859e+00
6.918310e+01	7.585776e+01	3.583703e+02	7.327426e+00	7.327426e+00
7.585776e+01	8.317638e+01	2.883057e+02	6.276420e+00	6.276420e+00
8.317638e+01	9.120108e+01	2.256782e+02	5.303107e+00	5.303107e+00
9.120108e+01	1.000000e+02	1.693390e+02	4.386961e+00	4.386961e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_pt1
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/rivet-iso.yoda/ATLAS_TEST/muon_pt1
Title=
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	1.917536e+02	1.409800e+01	1.409800e+01
1.096478e+01	1.202264e+01	2.750837e+02	1.612569e+01	1.612569e+01
1.202264e+01	1.318257e+01	3.120878e+02	1.640297e+01	1.640297e+01
1.318257e+01	1.445440e+01	3.553934e+02	1.671630e+01	1.671630e+01
1.445440e+01	1.584893e+01	3.872272e+02	1.666361e+01	1.666361e+01
1.584893e+01	1.737801e+01	4.257462e+02	1.668631e+01	1.668631e+01
1.737801e+01	1.905461e+01	5.069784e+02	1.738922e+01	1.738922e+01
1.905461e+01	2.089296e+01	5.923790e+02	1.795088e+01	1.795088e+01
2.089296e+01	2.290868e+01	6.161570e+02	1.748359e+01	1.748359e+01
2.290868e+01	2.511886e+01	6.519831e+02	1.717530e+01	1.717530e+01
2.511886e+01	2.754229e+01	7.245928e+02	1.729146e+01	1.729146e+01
2.754229e+01	3.019952e+01	7.206753e+02	1.646855e+01	1.646855e+01
3.019952e+01	3.311311e+01	7.193874e+02	1.571329e+01	1.571329e+01
3.311311e+01	3.630781e+01	7.387235e+02	1.520638e+01	1.520638e+01
3.630781e+01	3.981072e+01	7.037006e+02	1.417358e+01	1.417358e+01
3.981072e+01	4.365158e+01	6.766714e+02	1.327317e+01	1.327317e+01
4.365158e+01	4.786301e+01	6.662820e+02	1.257808e+01	1.257808e+01
4.786301e+01	5.248075e+01	5.881665e+02	1.128588e+01	1.128588e+01
5.248075e+01	5.754399e+01	5.411555e+02	1.033824e+01	1.033824e+01
5.754399e+01	6.309573e+01	4.706633e+02	9.207476e+00	9.207476e+00
6.309573e+01	6.918310e+01	3.727390e+02	7.825058e+00	7.825058e+00
6.918310e+01	7.585776e+01	3.215145e+02	6.940419e+00	6.940419e+00
7.585776e+01	8.317638e+01	2.490907e+02	5.833969e+00	5.833969e+00
8.317638e+01	9.120108e+01	1.997582e+02	4.989281e+00	4.989281e+00
9.120108e+01	1.000000e+02	1.547917e+02	4.194297e+00	4.194297e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_pt1
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttbar/delphes-iso.yoda/ATLAS_TEST/muon_pt1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	6.219034e+02	2.538910e+01	2.538910e+01
1.096478e+01	1.202264e+01	6.711663e+02	2.518842e+01	2.518842e+01
1.202264e+01	1.318257e+01	6.767650e+02	2.415478e+01	2.415478e+01
1.318257e+01	1.445440e+01	6.809086e+02	2.313822e+01	2.313822e+01
1.445440e+01	1.584893e+01	7.436197e+02	2.309200e+01	2.309200e+01
1.584893e+01	1.737801e+01	6.873414e+02	2.120172e+01	2.120172e+01
1.737801e+01	1.905461e+01	7.873076e+02	2.166993e+01	2.166993e+01
1.905461e+01	2.089296e+01	8.447793e+02	2.143668e+01	2.143668e+01
2.089296e+01	2.290868e+01	8.567658e+02	2.061655e+01	2.061655e+01
2.290868e+01	2.511886e+01	8.931399e+02	2.010231e+01	2.010231e+01
2.511886e+01	2.754229e+01	8.690162e+02	1.893646e+01	1.893646e+01
2.754229e+01	3.019952e+01	8.983039e+02	1.838642e+01	1.838642e+01
3.019952e+01	3.311311e+01	8.250989e+02	1.682824e+01	1.682824e+01
3.311311e+01	3.630781e+01	8.573575e+02	1.638196e+01	1.638196e+01
3.630781e+01	3.981072e+01	7.973371e+02	1.508713e+01	1.508713e+01
3.981072e+01	4.365158e+01	7.409799e+02	1.388958e+01	1.388958e+01
4.365158e+01	4.786301e+01	7.040364e+02	1.292953e+01	1.292953e+01
4.786301e+01	5.248075e+01	6.386241e+02	1.176002e+01	1.176002e+01
5.248075e+01	5.754399e+01	5.537956e+02	1.045829e+01	1.045829e+01
5.754399e+01	6.309573e+01	4.811104e+02	9.309103e+00	9.309103e+00
6.309573e+01	6.918310e+01	3.896592e+02	8.000694e+00	8.000694e+00
6.918310e+01	7.585776e+01	3.306535e+02	7.038369e+00	7.038369e+00
7.585776e+01	8.317638e+01	2.548295e+02	5.900791e+00	5.900791e+00
8.317638e+01	9.120108e+01	2.113475e+02	5.131970e+00	5.131970e+00
9.120108e+01	1.000000e+02	1.557009e+02	4.206597e+00	4.206597e+00
# END HISTO1D



==> delphescmp/photon_eta.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_eta
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_eta
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_eta
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
LegendXPos=0.7
XLabel=Pseudorapidity, $|\eta|$
XMax=3
YLabel=$\mathrm{d}n/\mathrm{d}|\eta|$
LegendYPos=0.9
Legend=1
RatioPlotYMin=0.1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_eta
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_eta
Title=Truth
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	1.442191e+05	1.171662e+03	1.171662e+03
1.000000e-01	2.000000e-01	1.455422e+05	1.177024e+03	1.177024e+03
2.000000e-01	3.000000e-01	1.448569e+05	1.174250e+03	1.174250e+03
3.000000e-01	4.000000e-01	1.444095e+05	1.172435e+03	1.172435e+03
4.000000e-01	5.000000e-01	1.423058e+05	1.163864e+03	1.163864e+03
5.000000e-01	6.000000e-01	1.363947e+05	1.139435e+03	1.139435e+03
6.000000e-01	7.000000e-01	1.326062e+05	1.123499e+03	1.123499e+03
7.000000e-01	8.000000e-01	1.282085e+05	1.104712e+03	1.104712e+03
8.000000e-01	9.000000e-01	1.266379e+05	1.097925e+03	1.097925e+03
9.000000e-01	1.000000e+00	1.200509e+05	1.068990e+03	1.068990e+03
1.000000e+00	1.100000e+00	1.135877e+05	1.039816e+03	1.039816e+03
1.100000e+00	1.200000e+00	1.094851e+05	1.020865e+03	1.020865e+03
1.200000e+00	1.300000e+00	1.011466e+05	9.812202e+02	9.812202e+02
1.300000e+00	1.400000e+00	9.678701e+04	9.598410e+02	9.598410e+02
1.400000e+00	1.500000e+00	9.194195e+04	9.355083e+02	9.355083e+02
1.500000e+00	1.600000e+00	8.403184e+04	8.943607e+02	8.943607e+02
1.600000e+00	1.700000e+00	7.649296e+04	8.532995e+02	8.532995e+02
1.700000e+00	1.800000e+00	6.894456e+04	8.101040e+02	8.101040e+02
1.800000e+00	1.900000e+00	6.389961e+04	7.799017e+02	7.799017e+02
1.900000e+00	2.000000e+00	5.808363e+04	7.435628e+02	7.435628e+02
2.000000e+00	2.100000e+00	5.126818e+04	6.985777e+02	6.985777e+02
2.100000e+00	2.200000e+00	4.693713e+04	6.684194e+02	6.684194e+02
2.200000e+00	2.300000e+00	4.134009e+04	6.273017e+02	6.273017e+02
2.300000e+00	2.400000e+00	3.464838e+04	5.742913e+02	5.742913e+02
2.400000e+00	2.500000e+00	2.789956e+04	5.153347e+02	5.153347e+02
2.500000e+00	2.600000e+00	2.027501e+04	4.393103e+02	4.393103e+02
2.600000e+00	2.700000e+00	1.680066e+04	3.999024e+02	3.999024e+02
2.700000e+00	2.800000e+00	1.319304e+04	3.543751e+02	3.543751e+02
2.800000e+00	2.900000e+00	1.132735e+04	3.283637e+02	3.283637e+02
2.900000e+00	3.000000e+00	8.909583e+03	2.912189e+02	2.912189e+02
3.000000e+00	3.100000e+00	7.634066e+03	2.695682e+02	2.695682e+02
3.100000e+00	3.200000e+00	6.625075e+03	2.511228e+02	2.511228e+02
3.200000e+00	3.300000e+00	4.588055e+03	2.089802e+02	2.089802e+02
3.300000e+00	3.400000e+00	4.502386e+03	2.070199e+02	2.070199e+02
3.400000e+00	3.500000e+00	3.702808e+03	1.877398e+02	1.877398e+02
3.500000e+00	3.600000e+00	3.141199e+03	1.729173e+02	1.729173e+02
3.600000e+00	3.700000e+00	2.465365e+03	1.531904e+02	1.531904e+02
3.700000e+00	3.800000e+00	2.236915e+03	1.459202e+02	1.459202e+02
3.800000e+00	3.900000e+00	1.627712e+03	1.244743e+02	1.244743e+02
3.900000e+00	4.000000e+00	1.380224e+03	1.146214e+02	1.146214e+02
4.000000e+00	4.100000e+00	1.094660e+03	1.020776e+02	1.020776e+02
4.100000e+00	4.200000e+00	9.899537e+02	9.707295e+01	9.707295e+01
4.200000e+00	4.300000e+00	7.329465e+02	8.352701e+01	8.352701e+01
4.300000e+00	4.400000e+00	4.759393e+02	6.730798e+01	6.730798e+01
4.400000e+00	4.500000e+00	5.140144e+02	6.994850e+01	6.994850e+01
4.500000e+00	4.600000e+00	4.378641e+02	6.455955e+01	6.455955e+01
4.600000e+00	4.700000e+00	2.570072e+02	4.946107e+01	4.946107e+01
4.700000e+00	4.800000e+00	2.950824e+02	5.299836e+01	5.299836e+01
4.800000e+00	4.900000e+00	1.237442e+02	3.432047e+01	3.432047e+01
4.900000e+00	5.000000e+00	1.713381e+02	4.038479e+01	4.038479e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_eta
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_eta
Title=Rivet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	1.048970e+05	9.992458e+02	9.992458e+02
1.000000e-01	2.000000e-01	1.068293e+05	1.008408e+03	1.008408e+03
2.000000e-01	3.000000e-01	1.053349e+05	1.001329e+03	1.001329e+03
3.000000e-01	4.000000e-01	1.061154e+05	1.005032e+03	1.005032e+03
4.000000e-01	5.000000e-01	1.049541e+05	9.995178e+02	9.995178e+02
5.000000e-01	6.000000e-01	1.002519e+05	9.768705e+02	9.768705e+02
6.000000e-01	7.000000e-01	8.999060e+04	9.255275e+02	9.255275e+02
7.000000e-01	8.000000e-01	8.780128e+04	9.142000e+02	9.142000e+02
8.000000e-01	9.000000e-01	8.646865e+04	9.072356e+02	9.072356e+02
9.000000e-01	1.000000e+00	8.193771e+04	8.831464e+02	8.831464e+02
1.000000e+00	1.100000e+00	7.741628e+04	8.584340e+02	8.584340e+02
1.100000e+00	1.200000e+00	7.395145e+04	8.390042e+02	8.390042e+02
1.200000e+00	1.300000e+00	6.812595e+04	8.052803e+02	8.052803e+02
1.300000e+00	1.400000e+00	4.663253e+04	6.662470e+02	6.662470e+02
1.400000e+00	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	1.600000e+00	4.771767e+04	6.739542e+02	6.739542e+02
1.600000e+00	1.700000e+00	5.525655e+04	7.252415e+02	7.252415e+02
1.700000e+00	1.800000e+00	4.909790e+04	6.836318e+02	6.836318e+02
1.800000e+00	1.900000e+00	4.774623e+04	6.741558e+02	6.741558e+02
1.900000e+00	2.000000e+00	4.323432e+04	6.415125e+02	6.415125e+02
2.000000e+00	2.100000e+00	3.841782e+04	6.047239e+02	6.047239e+02
2.100000e+00	2.200000e+00	3.520999e+04	5.789269e+02	5.789269e+02
2.200000e+00	2.300000e+00	3.056482e+04	5.393885e+02	5.393885e+02
2.300000e+00	2.400000e+00	1.871393e+04	4.220591e+02	4.220591e+02
2.400000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_eta
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_eta
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.962000e+04	5.442426e+02	5.442426e+02
1.000000e-01	2.000000e-01	2.965000e+04	5.445181e+02	5.445181e+02
2.000000e-01	3.000000e-01	2.901000e+04	5.386093e+02	5.386093e+02
3.000000e-01	4.000000e-01	2.970000e+04	5.449771e+02	5.449771e+02
4.000000e-01	5.000000e-01	2.891000e+04	5.376802e+02	5.376802e+02
5.000000e-01	6.000000e-01	2.829000e+04	5.318834e+02	5.318834e+02
6.000000e-01	7.000000e-01	2.760000e+04	5.253570e+02	5.253570e+02
7.000000e-01	8.000000e-01	2.752000e+04	5.245951e+02	5.245951e+02
8.000000e-01	9.000000e-01	2.708000e+04	5.203845e+02	5.203845e+02
9.000000e-01	1.000000e+00	2.629000e+04	5.127377e+02	5.127377e+02
1.000000e+00	1.100000e+00	2.450000e+04	4.949747e+02	4.949747e+02
1.100000e+00	1.200000e+00	2.426000e+04	4.925444e+02	4.925444e+02
1.200000e+00	1.300000e+00	2.384000e+04	4.882622e+02	4.882622e+02
1.300000e+00	1.400000e+00	2.313000e+04	4.809366e+02	4.809366e+02
1.400000e+00	1.500000e+00	2.251000e+04	4.744470e+02	4.744470e+02
1.500000e+00	1.600000e+00	2.261000e+04	4.754997e+02	4.754997e+02
1.600000e+00	1.700000e+00	2.173000e+04	4.661545e+02	4.661545e+02
1.700000e+00	1.800000e+00	1.960000e+04	4.427189e+02	4.427189e+02
1.800000e+00	1.900000e+00	1.952000e+04	4.418144e+02	4.418144e+02
1.900000e+00	2.000000e+00	2.017000e+04	4.491102e+02	4.491102e+02
2.000000e+00	2.100000e+00	1.973000e+04	4.441846e+02	4.441846e+02
2.100000e+00	2.200000e+00	1.888000e+04	4.345112e+02	4.345112e+02
2.200000e+00	2.300000e+00	1.842000e+04	4.291853e+02	4.291853e+02
2.300000e+00	2.400000e+00	1.710000e+04	4.135215e+02	4.135215e+02
2.400000e+00	2.500000e+00	1.691000e+04	4.112177e+02	4.112177e+02
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_eta
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_eta
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.659973e+04	5.902415e+02	5.902415e+02
1.000000e-01	2.000000e-01	3.663781e+04	5.905484e+02	5.905484e+02
2.000000e-01	3.000000e-01	3.606668e+04	5.859275e+02	5.859275e+02
3.000000e-01	4.000000e-01	3.735172e+04	5.962743e+02	5.962743e+02
4.000000e-01	5.000000e-01	3.606668e+04	5.859275e+02	5.859275e+02
5.000000e-01	6.000000e-01	3.530518e+04	5.797089e+02	5.797089e+02
6.000000e-01	7.000000e-01	3.427715e+04	5.712064e+02	5.712064e+02
7.000000e-01	8.000000e-01	3.233532e+04	5.547909e+02	5.547909e+02
8.000000e-01	9.000000e-01	3.261136e+04	5.571539e+02	5.571539e+02
9.000000e-01	1.000000e+00	3.037445e+04	5.377061e+02	5.377061e+02
1.000000e+00	1.100000e+00	2.847069e+04	5.205828e+02	5.205828e+02
1.100000e+00	1.200000e+00	2.746170e+04	5.112749e+02	5.112749e+02
1.200000e+00	1.300000e+00	2.542468e+04	4.919472e+02	4.919472e+02
1.300000e+00	1.400000e+00	2.445376e+04	4.824625e+02	4.824625e+02
1.400000e+00	1.500000e+00	2.206455e+04	4.582878e+02	4.582878e+02
1.500000e+00	1.600000e+00	2.159812e+04	4.534180e+02	4.534180e+02
1.600000e+00	1.700000e+00	1.935169e+04	4.291906e+02	4.291906e+02
1.700000e+00	1.800000e+00	1.639135e+04	3.950009e+02	3.950009e+02
1.800000e+00	1.900000e+00	1.619145e+04	3.925850e+02	3.925850e+02
1.900000e+00	2.000000e+00	1.510631e+04	3.792015e+02	3.792015e+02
2.000000e+00	2.100000e+00	1.377368e+04	3.620894e+02	3.620894e+02
2.100000e+00	2.200000e+00	1.197463e+04	3.376152e+02	3.376152e+02
2.200000e+00	2.300000e+00	1.063248e+04	3.181325e+02	3.181325e+02
2.300000e+00	2.400000e+00	8.566907e+03	2.855636e+02	2.855636e+02
2.400000e+00	2.500000e+00	5.949241e+03	2.379696e+02	2.379696e+02
2.500000e+00	2.600000e+00	2.103652e+03	1.415069e+02	1.415069e+02
2.600000e+00	2.700000e+00	1.313592e+03	1.118204e+02	1.118204e+02
2.700000e+00	2.800000e+00	5.711271e+02	7.373220e+01	7.373220e+01
2.800000e+00	2.900000e+00	4.854581e+02	6.797772e+01	6.797772e+01
2.900000e+00	3.000000e+00	3.236387e+02	5.550359e+01	5.550359e+01
3.000000e+00	3.100000e+00	1.618194e+02	3.924696e+01	3.924696e+01
3.100000e+00	3.200000e+00	2.379696e+02	4.759393e+01	4.759393e+01
3.200000e+00	3.300000e+00	1.808569e+02	4.149142e+01	4.149142e+01
3.300000e+00	3.400000e+00	1.808569e+02	4.149142e+01	4.149142e+01
3.400000e+00	3.500000e+00	1.237442e+02	3.432047e+01	3.432047e+01
3.500000e+00	3.600000e+00	1.142254e+02	3.297404e+01	3.297404e+01
3.600000e+00	3.700000e+00	1.523006e+02	3.807514e+01	3.807514e+01
3.700000e+00	3.800000e+00	1.237442e+02	3.432047e+01	3.432047e+01
3.800000e+00	3.900000e+00	1.047066e+02	3.157024e+01	3.157024e+01
3.900000e+00	4.000000e+00	9.518786e+01	3.010104e+01	3.010104e+01
4.000000e+00	4.100000e+00	7.615029e+01	2.692319e+01	2.692319e+01
4.100000e+00	4.200000e+00	4.759393e+01	2.128465e+01	2.128465e+01
4.200000e+00	4.300000e+00	2.855636e+01	1.648702e+01	1.648702e+01
4.300000e+00	4.400000e+00	3.807514e+01	1.903757e+01	1.903757e+01
4.400000e+00	4.500000e+00	6.663150e+01	2.518434e+01	2.518434e+01
4.500000e+00	4.600000e+00	5.711271e+01	2.331617e+01	2.331617e+01
4.600000e+00	4.700000e+00	1.903757e+01	1.346160e+01	1.346160e+01
4.700000e+00	4.800000e+00	4.759393e+01	2.128465e+01	2.128465e+01
4.800000e+00	4.900000e+00	3.807514e+01	1.903757e+01	1.903757e+01
4.900000e+00	5.000000e+00	5.711271e+01	2.331617e+01	2.331617e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_eta
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_eta
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.118354e+04	5.448206e+02	5.448206e+02
1.000000e-01	2.000000e-01	3.104076e+04	5.435718e+02	5.435718e+02
2.000000e-01	3.000000e-01	3.029829e+04	5.370317e+02	5.370317e+02
3.000000e-01	4.000000e-01	3.208783e+04	5.526636e+02	5.526636e+02
4.000000e-01	5.000000e-01	3.061241e+04	5.398083e+02	5.398083e+02
5.000000e-01	6.000000e-01	3.010792e+04	5.353418e+02	5.353418e+02
6.000000e-01	7.000000e-01	2.820416e+04	5.181403e+02	5.181403e+02
7.000000e-01	8.000000e-01	2.635752e+04	5.008908e+02	5.008908e+02
8.000000e-01	9.000000e-01	2.665260e+04	5.036868e+02	5.036868e+02
9.000000e-01	1.000000e+00	2.498681e+04	4.876926e+02	4.876926e+02
1.000000e+00	1.100000e+00	2.334958e+04	4.714443e+02	4.714443e+02
1.100000e+00	1.200000e+00	2.282605e+04	4.661291e+02	4.661291e+02
1.200000e+00	1.300000e+00	2.060817e+04	4.429050e+02	4.429050e+02
1.300000e+00	1.400000e+00	1.399261e+04	3.649558e+02	3.649558e+02
1.400000e+00	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	1.600000e+00	1.422107e+04	3.679230e+02	3.679230e+02
1.600000e+00	1.700000e+00	1.611530e+04	3.916607e+02	3.916607e+02
1.700000e+00	1.800000e+00	1.350716e+04	3.585690e+02	3.585690e+02
1.800000e+00	1.900000e+00	1.357379e+04	3.594524e+02	3.594524e+02
1.900000e+00	2.000000e+00	1.269806e+04	3.476638e+02	3.476638e+02
2.000000e+00	2.100000e+00	1.154629e+04	3.315216e+02	3.315216e+02
2.100000e+00	2.200000e+00	1.011847e+04	3.103475e+02	3.103475e+02
2.200000e+00	2.300000e+00	8.966696e+03	2.921507e+02	2.921507e+02
2.300000e+00	2.400000e+00	5.282926e+03	2.242477e+02	2.242477e+02
2.400000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_eta
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_eta
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.960000e+03	1.720465e+02	1.720465e+02
1.000000e-01	2.000000e-01	3.260000e+03	1.805547e+02	1.805547e+02
2.000000e-01	3.000000e-01	3.140000e+03	1.772005e+02	1.772005e+02
3.000000e-01	4.000000e-01	3.070000e+03	1.752142e+02	1.752142e+02
4.000000e-01	5.000000e-01	3.210000e+03	1.791647e+02	1.791647e+02
5.000000e-01	6.000000e-01	3.220000e+03	1.794436e+02	1.794436e+02
6.000000e-01	7.000000e-01	3.230000e+03	1.797220e+02	1.797220e+02
7.000000e-01	8.000000e-01	2.790000e+03	1.670329e+02	1.670329e+02
8.000000e-01	9.000000e-01	3.050000e+03	1.746425e+02	1.746425e+02
9.000000e-01	1.000000e+00	3.250000e+03	1.802776e+02	1.802776e+02
1.000000e+00	1.100000e+00	2.700000e+03	1.643168e+02	1.643168e+02
1.100000e+00	1.200000e+00	2.700000e+03	1.643168e+02	1.643168e+02
1.200000e+00	1.300000e+00	2.270000e+03	1.506652e+02	1.506652e+02
1.300000e+00	1.400000e+00	2.330000e+03	1.526434e+02	1.526434e+02
1.400000e+00	1.500000e+00	2.520000e+03	1.587451e+02	1.587451e+02
1.500000e+00	1.600000e+00	3.630000e+03	1.905256e+02	1.905256e+02
1.600000e+00	1.700000e+00	3.850000e+03	1.962142e+02	1.962142e+02
1.700000e+00	1.800000e+00	3.350000e+03	1.830301e+02	1.830301e+02
1.800000e+00	1.900000e+00	2.930000e+03	1.711724e+02	1.711724e+02
1.900000e+00	2.000000e+00	2.390000e+03	1.545962e+02	1.545962e+02
2.000000e+00	2.100000e+00	2.810000e+03	1.676305e+02	1.676305e+02
2.100000e+00	2.200000e+00	2.750000e+03	1.658312e+02	1.658312e+02
2.200000e+00	2.300000e+00	2.080000e+03	1.442221e+02	1.442221e+02
2.300000e+00	2.400000e+00	2.070000e+03	1.438749e+02	1.438749e+02
2.400000e+00	2.500000e+00	1.880000e+03	1.371131e+02	1.371131e+02
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> delphescmp/photon_eta1.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_eta1
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_eta1
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_eta1
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
LegendXPos=0.7
XLabel=Pseudorapidity, $|\eta|$
XMax=3
YLabel=$\mathrm{d}n/\mathrm{d}|\eta|$
LegendYPos=0.9
Legend=1
RatioPlotYMin=0.1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_eta1
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_eta1
Title=Truth
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	5.438082e+04	7.194716e+02	7.194716e+02
1.000000e-01	2.000000e-01	5.561826e+04	7.276114e+02	7.276114e+02
2.000000e-01	3.000000e-01	5.432371e+04	7.190937e+02	7.190937e+02
3.000000e-01	4.000000e-01	5.484724e+04	7.225505e+02	7.225505e+02
4.000000e-01	5.000000e-01	5.309579e+04	7.109201e+02	7.109201e+02
5.000000e-01	6.000000e-01	5.279119e+04	7.088780e+02	7.088780e+02
6.000000e-01	7.000000e-01	5.081128e+04	6.954579e+02	6.954579e+02
7.000000e-01	8.000000e-01	4.851725e+04	6.795773e+02	6.795773e+02
8.000000e-01	9.000000e-01	4.801276e+04	6.760348e+02	6.760348e+02
9.000000e-01	1.000000e+00	4.561402e+04	6.589310e+02	6.589310e+02
1.000000e+00	1.100000e+00	4.337711e+04	6.425709e+02	6.425709e+02
1.100000e+00	1.200000e+00	4.078800e+04	6.230989e+02	6.230989e+02
1.200000e+00	1.300000e+00	3.875098e+04	6.073403e+02	6.073403e+02
1.300000e+00	1.400000e+00	3.678059e+04	5.916980e+02	5.916980e+02
1.400000e+00	1.500000e+00	3.371554e+04	5.665077e+02	5.665077e+02
1.500000e+00	1.600000e+00	3.218301e+04	5.534828e+02	5.534828e+02
1.600000e+00	1.700000e+00	2.826127e+04	5.186646e+02	5.186646e+02
1.700000e+00	1.800000e+00	2.534853e+04	4.912099e+02	4.912099e+02
1.800000e+00	1.900000e+00	2.450135e+04	4.829318e+02	4.829318e+02
1.900000e+00	2.000000e+00	2.163620e+04	4.538176e+02	4.538176e+02
2.000000e+00	2.100000e+00	1.942784e+04	4.300343e+02	4.300343e+02
2.100000e+00	2.200000e+00	1.684825e+04	4.004684e+02	4.004684e+02
2.200000e+00	2.300000e+00	1.487786e+04	3.763233e+02	3.763233e+02
2.300000e+00	2.400000e+00	1.259335e+04	3.462274e+02	3.462274e+02
2.400000e+00	2.500000e+00	9.061884e+03	2.936973e+02	2.936973e+02
2.500000e+00	2.600000e+00	4.578536e+03	2.087633e+02	2.087633e+02
2.600000e+00	2.700000e+00	3.388688e+03	1.796001e+02	1.796001e+02
2.700000e+00	2.800000e+00	2.198839e+03	1.446730e+02	1.446730e+02
2.800000e+00	2.900000e+00	1.846644e+03	1.325813e+02	1.325813e+02
2.900000e+00	3.000000e+00	1.503968e+03	1.196493e+02	1.196493e+02
3.000000e+00	3.100000e+00	1.199367e+03	1.068481e+02	1.068481e+02
3.100000e+00	3.200000e+00	1.018510e+03	9.846308e+01	9.846308e+01
3.200000e+00	3.300000e+00	7.710216e+02	8.566907e+01	8.566907e+01
3.300000e+00	3.400000e+00	7.615029e+02	8.513860e+01	8.513860e+01
3.400000e+00	3.500000e+00	6.853526e+02	8.076957e+01	8.076957e+01
3.500000e+00	3.600000e+00	5.616084e+02	7.311518e+01	7.311518e+01
3.600000e+00	3.700000e+00	2.760448e+02	5.126023e+01	5.126023e+01
3.700000e+00	3.800000e+00	3.331575e+02	5.631390e+01	5.631390e+01
3.800000e+00	3.900000e+00	2.094133e+02	4.464706e+01	4.464706e+01
3.900000e+00	4.000000e+00	1.808569e+02	4.149142e+01	4.149142e+01
4.000000e+00	4.100000e+00	1.047066e+02	3.157024e+01	3.157024e+01
4.100000e+00	4.200000e+00	1.618194e+02	3.924696e+01	3.924696e+01
4.200000e+00	4.300000e+00	9.518786e+01	3.010104e+01	3.010104e+01
4.300000e+00	4.400000e+00	2.855636e+01	1.648702e+01	1.648702e+01
4.400000e+00	4.500000e+00	8.566907e+01	2.855636e+01	2.855636e+01
4.500000e+00	4.600000e+00	5.711271e+01	2.331617e+01	2.331617e+01
4.600000e+00	4.700000e+00	3.807514e+01	1.903757e+01	1.903757e+01
4.700000e+00	4.800000e+00	3.807514e+01	1.903757e+01	1.903757e+01
4.800000e+00	4.900000e+00	3.807514e+01	1.903757e+01	1.903757e+01
4.900000e+00	5.000000e+00	9.518786e+00	9.518786e+00	9.518786e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_eta1
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_eta1
Title=Rivet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	5.219150e+04	7.048402e+02	7.048402e+02
1.000000e-01	2.000000e-01	5.382873e+04	7.158102e+02	7.158102e+02
2.000000e-01	3.000000e-01	5.175364e+04	7.018773e+02	7.018773e+02
3.000000e-01	4.000000e-01	5.297204e+04	7.100912e+02	7.100912e+02
4.000000e-01	5.000000e-01	5.120155e+04	6.981236e+02	6.981236e+02
5.000000e-01	6.000000e-01	5.083032e+04	6.955882e+02	6.955882e+02
6.000000e-01	7.000000e-01	4.668964e+04	6.666549e+02	6.666549e+02
7.000000e-01	8.000000e-01	4.510953e+04	6.552770e+02	6.552770e+02
8.000000e-01	9.000000e-01	4.473829e+04	6.525751e+02	6.525751e+02
9.000000e-01	1.000000e+00	4.236812e+04	6.350535e+02	6.350535e+02
1.000000e+00	1.100000e+00	4.028350e+04	6.192334e+02	6.192334e+02
1.100000e+00	1.200000e+00	3.802755e+04	6.016445e+02	6.016445e+02
1.200000e+00	1.300000e+00	3.566689e+04	5.826710e+02	5.826710e+02
1.300000e+00	1.400000e+00	2.465365e+04	4.844305e+02	4.844305e+02
1.400000e+00	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	1.600000e+00	2.485355e+04	4.863904e+02	4.863904e+02
1.600000e+00	1.700000e+00	2.770919e+04	5.135736e+02	5.135736e+02
1.700000e+00	1.800000e+00	2.464414e+04	4.843370e+02	4.843370e+02
1.800000e+00	1.900000e+00	2.425387e+04	4.804866e+02	4.804866e+02
1.900000e+00	2.000000e+00	2.128400e+04	4.501088e+02	4.501088e+02
2.000000e+00	2.100000e+00	1.941832e+04	4.299289e+02	4.299289e+02
2.100000e+00	2.200000e+00	1.713381e+04	4.038479e+02	4.038479e+02
2.200000e+00	2.300000e+00	1.508728e+04	3.789624e+02	3.789624e+02
2.300000e+00	2.400000e+00	9.318891e+03	2.978331e+02	2.978331e+02
2.400000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_eta1
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_eta1
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	1.755000e+04	4.189272e+02	4.189272e+02
1.000000e-01	2.000000e-01	1.803000e+04	4.246175e+02	4.246175e+02
2.000000e-01	3.000000e-01	1.770000e+04	4.207137e+02	4.207137e+02
3.000000e-01	4.000000e-01	1.824000e+04	4.270831e+02	4.270831e+02
4.000000e-01	5.000000e-01	1.731000e+04	4.160529e+02	4.160529e+02
5.000000e-01	6.000000e-01	1.739000e+04	4.170132e+02	4.170132e+02
6.000000e-01	7.000000e-01	1.679000e+04	4.097560e+02	4.097560e+02
7.000000e-01	8.000000e-01	1.655000e+04	4.068169e+02	4.068169e+02
8.000000e-01	9.000000e-01	1.647000e+04	4.058325e+02	4.058325e+02
9.000000e-01	1.000000e+00	1.597000e+04	3.996248e+02	3.996248e+02
1.000000e+00	1.100000e+00	1.497000e+04	3.869108e+02	3.869108e+02
1.100000e+00	1.200000e+00	1.491000e+04	3.861347e+02	3.861347e+02
1.200000e+00	1.300000e+00	1.477000e+04	3.843176e+02	3.843176e+02
1.300000e+00	1.400000e+00	1.399000e+04	3.740321e+02	3.740321e+02
1.400000e+00	1.500000e+00	1.403000e+04	3.745664e+02	3.745664e+02
1.500000e+00	1.600000e+00	1.507000e+04	3.882010e+02	3.882010e+02
1.600000e+00	1.700000e+00	1.493000e+04	3.863936e+02	3.863936e+02
1.700000e+00	1.800000e+00	1.319000e+04	3.631804e+02	3.631804e+02
1.800000e+00	1.900000e+00	1.285000e+04	3.584690e+02	3.584690e+02
1.900000e+00	2.000000e+00	1.288000e+04	3.588872e+02	3.588872e+02
2.000000e+00	2.100000e+00	1.215000e+04	3.485685e+02	3.485685e+02
2.100000e+00	2.200000e+00	1.120000e+04	3.346640e+02	3.346640e+02
2.200000e+00	2.300000e+00	1.129000e+04	3.360060e+02	3.360060e+02
2.300000e+00	2.400000e+00	1.026000e+04	3.203123e+02	3.203123e+02
2.400000e+00	2.500000e+00	1.055000e+04	3.248076e+02	3.248076e+02
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_eta1
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_eta1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.610475e+04	5.862366e+02	5.862366e+02
1.000000e-01	2.000000e-01	3.609524e+04	5.861594e+02	5.861594e+02
2.000000e-01	3.000000e-01	3.554315e+04	5.816594e+02	5.816594e+02
3.000000e-01	4.000000e-01	3.684722e+04	5.922337e+02	5.922337e+02
4.000000e-01	5.000000e-01	3.551459e+04	5.814257e+02	5.814257e+02
5.000000e-01	6.000000e-01	3.479116e+04	5.754734e+02	5.754734e+02
6.000000e-01	7.000000e-01	3.369650e+04	5.663478e+02	5.663478e+02
7.000000e-01	8.000000e-01	3.192601e+04	5.512684e+02	5.512684e+02
8.000000e-01	9.000000e-01	3.212590e+04	5.529915e+02	5.529915e+02
9.000000e-01	1.000000e+00	2.991754e+04	5.336466e+02	5.336466e+02
1.000000e+00	1.100000e+00	2.800427e+04	5.163009e+02	5.163009e+02
1.100000e+00	1.200000e+00	2.693816e+04	5.063779e+02	5.063779e+02
1.200000e+00	1.300000e+00	2.501537e+04	4.879712e+02	4.879712e+02
1.300000e+00	1.400000e+00	2.411108e+04	4.790701e+02	4.790701e+02
1.400000e+00	1.500000e+00	2.175043e+04	4.550138e+02	4.550138e+02
1.500000e+00	1.600000e+00	2.126497e+04	4.499074e+02	4.499074e+02
1.600000e+00	1.700000e+00	1.900902e+04	4.253736e+02	4.253736e+02
1.700000e+00	1.800000e+00	1.602012e+04	3.905024e+02	3.905024e+02
1.800000e+00	1.900000e+00	1.598204e+04	3.900379e+02	3.900379e+02
1.900000e+00	2.000000e+00	1.491594e+04	3.768045e+02	3.768045e+02
2.000000e+00	2.100000e+00	1.336438e+04	3.566688e+02	3.566688e+02
2.100000e+00	2.200000e+00	1.184137e+04	3.357313e+02	3.357313e+02
2.200000e+00	2.300000e+00	1.041355e+04	3.148402e+02	3.148402e+02
2.300000e+00	2.400000e+00	8.367013e+03	2.822123e+02	2.822123e+02
2.400000e+00	2.500000e+00	5.815978e+03	2.352893e+02	2.352893e+02
2.500000e+00	2.600000e+00	1.932313e+03	1.356218e+02	1.356218e+02
2.600000e+00	2.700000e+00	1.151773e+03	1.047066e+02	1.047066e+02
2.700000e+00	2.800000e+00	4.664205e+02	6.663150e+01	6.663150e+01
2.800000e+00	2.900000e+00	3.807514e+02	6.020208e+01	6.020208e+01
2.900000e+00	3.000000e+00	2.855636e+02	5.213653e+01	5.213653e+01
3.000000e+00	3.100000e+00	1.142254e+02	3.297404e+01	3.297404e+01
3.100000e+00	3.200000e+00	1.523006e+02	3.807514e+01	3.807514e+01
3.200000e+00	3.300000e+00	1.237442e+02	3.432047e+01	3.432047e+01
3.300000e+00	3.400000e+00	1.142254e+02	3.297404e+01	3.297404e+01
3.400000e+00	3.500000e+00	1.047066e+02	3.157024e+01	3.157024e+01
3.500000e+00	3.600000e+00	4.759393e+01	2.128465e+01	2.128465e+01
3.600000e+00	3.700000e+00	8.566907e+01	2.855636e+01	2.855636e+01
3.700000e+00	3.800000e+00	9.518786e+01	3.010104e+01	3.010104e+01
3.800000e+00	3.900000e+00	5.711271e+01	2.331617e+01	2.331617e+01
3.900000e+00	4.000000e+00	1.903757e+01	1.346160e+01	1.346160e+01
4.000000e+00	4.100000e+00	3.807514e+01	1.903757e+01	1.903757e+01
4.100000e+00	4.200000e+00	1.903757e+01	1.346160e+01	1.346160e+01
4.200000e+00	4.300000e+00	1.903757e+01	1.346160e+01	1.346160e+01
4.300000e+00	4.400000e+00	1.903757e+01	1.346160e+01	1.346160e+01
4.400000e+00	4.500000e+00	1.903757e+01	1.346160e+01	1.346160e+01
4.500000e+00	4.600000e+00	3.807514e+01	1.903757e+01	1.903757e+01
4.600000e+00	4.700000e+00	1.903757e+01	1.346160e+01	1.346160e+01
4.700000e+00	4.800000e+00	4.759393e+01	2.128465e+01	2.128465e+01
4.800000e+00	4.900000e+00	2.855636e+01	1.648702e+01	1.648702e+01
4.900000e+00	5.000000e+00	3.807514e+01	1.903757e+01	1.903757e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_eta1
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_eta1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.084087e+04	5.418188e+02	5.418188e+02
1.000000e-01	2.000000e-01	3.070760e+04	5.406469e+02	5.406469e+02
2.000000e-01	3.000000e-01	2.996514e+04	5.340709e+02	5.340709e+02
3.000000e-01	4.000000e-01	3.176419e+04	5.498695e+02	5.498695e+02
4.000000e-01	5.000000e-01	3.026974e+04	5.367785e+02	5.367785e+02
5.000000e-01	6.000000e-01	2.979380e+04	5.325418e+02	5.325418e+02
6.000000e-01	7.000000e-01	2.781389e+04	5.145430e+02	5.145430e+02
7.000000e-01	8.000000e-01	2.611003e+04	4.985336e+02	4.985336e+02
8.000000e-01	9.000000e-01	2.634800e+04	5.008004e+02	5.008004e+02
9.000000e-01	1.000000e+00	2.472981e+04	4.851780e+02	4.851780e+02
1.000000e+00	1.100000e+00	2.312113e+04	4.691323e+02	4.691323e+02
1.100000e+00	1.200000e+00	2.246433e+04	4.624210e+02	4.624210e+02
1.200000e+00	1.300000e+00	2.036068e+04	4.402374e+02	4.402374e+02
1.300000e+00	1.400000e+00	1.385935e+04	3.632137e+02	3.632137e+02
1.400000e+00	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	1.600000e+00	1.407828e+04	3.660713e+02	3.660713e+02
1.600000e+00	1.700000e+00	1.590589e+04	3.891077e+02	3.891077e+02
1.700000e+00	1.800000e+00	1.332630e+04	3.561604e+02	3.561604e+02
1.800000e+00	1.900000e+00	1.344053e+04	3.576835e+02	3.576835e+02
1.900000e+00	2.000000e+00	1.261239e+04	3.464890e+02	3.464890e+02
2.000000e+00	2.100000e+00	1.125120e+04	3.272580e+02	3.272580e+02
2.100000e+00	2.200000e+00	9.994725e+03	3.084439e+02	3.084439e+02
2.200000e+00	2.300000e+00	8.842952e+03	2.901278e+02	2.901278e+02
2.300000e+00	2.400000e+00	5.187738e+03	2.222183e+02	2.222183e+02
2.400000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_eta1
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_eta1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.860000e+03	1.691153e+02	1.691153e+02
1.000000e-01	2.000000e-01	3.210000e+03	1.791647e+02	1.791647e+02
2.000000e-01	3.000000e-01	3.020000e+03	1.737815e+02	1.737815e+02
3.000000e-01	4.000000e-01	2.980000e+03	1.726268e+02	1.726268e+02
4.000000e-01	5.000000e-01	3.040000e+03	1.743560e+02	1.743560e+02
5.000000e-01	6.000000e-01	3.170000e+03	1.780449e+02	1.780449e+02
6.000000e-01	7.000000e-01	3.180000e+03	1.783255e+02	1.783255e+02
7.000000e-01	8.000000e-01	2.750000e+03	1.658312e+02	1.658312e+02
8.000000e-01	9.000000e-01	2.950000e+03	1.717556e+02	1.717556e+02
9.000000e-01	1.000000e+00	3.130000e+03	1.769181e+02	1.769181e+02
1.000000e+00	1.100000e+00	2.640000e+03	1.624808e+02	1.624808e+02
1.100000e+00	1.200000e+00	2.640000e+03	1.624808e+02	1.624808e+02
1.200000e+00	1.300000e+00	2.200000e+03	1.483240e+02	1.483240e+02
1.300000e+00	1.400000e+00	2.290000e+03	1.513275e+02	1.513275e+02
1.400000e+00	1.500000e+00	2.440000e+03	1.562050e+02	1.562050e+02
1.500000e+00	1.600000e+00	3.540000e+03	1.881489e+02	1.881489e+02
1.600000e+00	1.700000e+00	3.780000e+03	1.944222e+02	1.944222e+02
1.700000e+00	1.800000e+00	3.300000e+03	1.816590e+02	1.816590e+02
1.800000e+00	1.900000e+00	2.860000e+03	1.691153e+02	1.691153e+02
1.900000e+00	2.000000e+00	2.350000e+03	1.532971e+02	1.532971e+02
2.000000e+00	2.100000e+00	2.770000e+03	1.664332e+02	1.664332e+02
2.100000e+00	2.200000e+00	2.700000e+03	1.643168e+02	1.643168e+02
2.200000e+00	2.300000e+00	2.030000e+03	1.424781e+02	1.424781e+02
2.300000e+00	2.400000e+00	2.050000e+03	1.431782e+02	1.431782e+02
2.400000e+00	2.500000e+00	1.850000e+03	1.360147e+02	1.360147e+02
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> delphescmp/photon_n.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_n
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_n
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotYMin=0.1
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_n
LegendXPos=0.7
XLabel=Multiplicity, $N$
YLabel=$n$
LegendYPos=0.35
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_n
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_n
Title=Truth
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.553466e+03	3.845401e+01	3.845401e+01
5.000000e-01	1.500000e+00	2.787957e+04	1.629048e+02	1.629048e+02
1.500000e+00	2.500000e+00	2.526095e+04	1.550657e+02	1.550657e+02
2.500000e+00	3.500000e+00	1.704434e+04	1.273740e+02	1.273740e+02
3.500000e+00	4.500000e+00	1.015369e+04	9.831113e+01	9.831113e+01
4.500000e+00	5.500000e+00	5.773144e+03	7.413051e+01	7.413051e+01
5.500000e+00	6.500000e+00	3.253521e+03	5.565031e+01	5.565031e+01
6.500000e+00	7.500000e+00	1.761927e+03	4.095291e+01	4.095291e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_n
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_n
Title=Rivet
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.378606e+04	1.145541e+02	1.145541e+02
5.000000e-01	1.500000e+00	3.955722e+04	1.940455e+02	1.940455e+02
1.500000e+00	2.500000e+00	2.205312e+04	1.448858e+02	1.448858e+02
2.500000e+00	3.500000e+00	1.063058e+04	1.005933e+02	1.005933e+02
3.500000e+00	4.500000e+00	4.856484e+03	6.799105e+01	6.799105e+01
4.500000e+00	5.500000e+00	2.263567e+03	4.641811e+01	4.641811e+01
5.500000e+00	6.500000e+00	1.025173e+03	3.123844e+01	3.123844e+01
6.500000e+00	7.500000e+00	5.149663e+02	2.214013e+01	2.214013e+01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_n
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_n
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.309600e+04	2.511892e+02	2.511892e+02
5.000000e-01	1.500000e+00	2.363900e+04	1.537498e+02	1.537498e+02
1.500000e+00	2.500000e+00	8.241000e+03	9.077995e+01	9.077995e+01
2.500000e+00	3.500000e+00	2.932000e+03	5.414795e+01	5.414795e+01
3.500000e+00	4.500000e+00	1.124000e+03	3.352611e+01	3.352611e+01
4.500000e+00	5.500000e+00	4.720000e+02	2.172556e+01	2.172556e+01
5.500000e+00	6.500000e+00	2.130000e+02	1.459452e+01	1.459452e+01
6.500000e+00	7.500000e+00	9.000000e+01	9.486833e+00	9.486833e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_n
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_n
Title=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.409724e+04	1.801567e+02	1.801567e+02
5.000000e-01	1.500000e+00	5.998548e+04	2.389538e+02	2.389538e+02
1.500000e+00	2.500000e+00	1.090853e+03	3.222358e+01	3.222358e+01
2.500000e+00	3.500000e+00	1.427818e+01	3.686610e+00	3.686610e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_n
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_n
Title=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.790900e+04	2.135499e+02	2.135499e+02
5.000000e-01	1.500000e+00	4.672677e+04	2.108986e+02	2.108986e+02
1.500000e+00	2.500000e+00	5.492339e+02	2.286491e+01	2.286491e+01
2.500000e+00	3.500000e+00	2.855636e+00	1.648702e+00	1.648702e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_n
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_n
Title=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.302700e+04	3.050033e+02	3.050033e+02
5.000000e-01	1.500000e+00	6.803000e+03	8.248030e+01	8.248030e+01
1.500000e+00	2.500000e+00	1.690000e+02	1.300000e+01	1.300000e+01
2.500000e+00	3.500000e+00	1.000000e+00	1.000000e+00	1.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> delphescmp/photon_pt.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_pt
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_pt
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotYMin=0.1
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_pt
LegendXPos=0.7
XLabel=Transverse momentum, $p_T$ [GeV]
YLabel=$\mathrm{d}n/\mathrm{d}p_T$ [GeV$^{-1}$]
LegendYPos=0.9
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_pt
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_pt
Title=Truth
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	2.841487e+04	1.674363e+02	1.674363e+02
1.096478e+01	1.202264e+01	2.416094e+04	1.474462e+02	1.474462e+02
1.202264e+01	1.318257e+01	1.970672e+04	1.271692e+02	1.271692e+02
1.318257e+01	1.445440e+01	1.640413e+04	1.108034e+02	1.108034e+02
1.445440e+01	1.584893e+01	1.319495e+04	9.490319e+01	9.490319e+01
1.584893e+01	1.737801e+01	1.070854e+04	8.164710e+01	8.164710e+01
1.737801e+01	1.905461e+01	8.656382e+03	7.010423e+01	7.010423e+01
1.905461e+01	2.089296e+01	6.914565e+03	5.983552e+01	5.983552e+01
2.089296e+01	2.290868e+01	5.570397e+03	5.128834e+01	5.128834e+01
2.290868e+01	2.511886e+01	4.487247e+03	4.396094e+01	4.396094e+01
2.511886e+01	2.754229e+01	3.564100e+03	3.741541e+01	3.741541e+01
2.754229e+01	3.019952e+01	2.895868e+03	3.220813e+01	3.220813e+01
3.019952e+01	3.311311e+01	2.294108e+03	2.737685e+01	2.737685e+01
3.311311e+01	3.630781e+01	1.870863e+03	2.361004e+01	2.361004e+01
3.630781e+01	3.981072e+01	1.505164e+03	2.022406e+01	2.022406e+01
3.981072e+01	4.365158e+01	1.215108e+03	1.735338e+01	1.735338e+01
4.365158e+01	4.786301e+01	9.712193e+02	1.481613e+01	1.481613e+01
4.786301e+01	5.248075e+01	8.210363e+02	1.300940e+01	1.300940e+01
5.248075e+01	5.754399e+01	6.423889e+02	1.098944e+01	1.098944e+01
5.754399e+01	6.309573e+01	5.159109e+02	9.405102e+00	9.405102e+00
6.309573e+01	6.918310e+01	4.318924e+02	8.217953e+00	8.217953e+00
6.918310e+01	7.585776e+01	3.496816e+02	7.061756e+00	7.061756e+00
7.585776e+01	8.317638e+01	2.947218e+02	6.191307e+00	6.191307e+00
8.317638e+01	9.120108e+01	2.336786e+02	5.264848e+00	5.264848e+00
9.120108e+01	1.000000e+02	2.068427e+02	4.730381e+00	4.730381e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_pt
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_pt
Title=Rivet
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	1.283208e+04	1.125188e+02	1.125188e+02
1.096478e+01	1.202264e+01	1.101014e+04	9.953439e+01	9.953439e+01
1.202264e+01	1.318257e+01	8.948195e+03	8.569248e+01	8.569248e+01
1.318257e+01	1.445440e+01	7.520247e+03	7.502263e+01	7.502263e+01
1.445440e+01	1.584893e+01	7.152076e+03	6.987034e+01	6.987034e+01
1.584893e+01	1.737801e+01	6.540789e+03	6.381029e+01	6.381029e+01
1.737801e+01	1.905461e+01	5.276607e+03	5.473353e+01	5.473353e+01
1.905461e+01	2.089296e+01	4.565869e+03	4.862262e+01	4.862262e+01
2.089296e+01	2.290868e+01	4.055018e+03	4.375947e+01	4.375947e+01
2.290868e+01	2.511886e+01	3.280053e+03	3.758525e+01	3.758525e+01
2.511886e+01	2.754229e+01	2.807210e+03	3.320572e+01	3.320572e+01
2.754229e+01	3.019952e+01	2.277935e+03	2.856583e+01	2.856583e+01
3.019952e+01	3.311311e+01	1.876582e+03	2.476055e+01	2.476055e+01
3.311311e+01	3.630781e+01	1.566352e+03	2.160332e+01	2.160332e+01
3.630781e+01	3.981072e+01	1.286414e+03	1.869678e+01	1.869678e+01
3.981072e+01	4.365158e+01	1.058480e+03	1.619638e+01	1.619638e+01
4.365158e+01	4.786301e+01	8.541396e+02	1.389442e+01	1.389442e+01
4.786301e+01	5.248075e+01	7.264203e+02	1.223686e+01	1.223686e+01
5.248075e+01	5.754399e+01	5.713257e+02	1.036378e+01	1.036378e+01
5.754399e+01	6.309573e+01	4.627594e+02	8.907461e+00	8.907461e+00
6.309573e+01	6.918310e+01	3.852943e+02	7.761974e+00	7.761974e+00
6.918310e+01	7.585776e+01	3.150273e+02	6.702708e+00	6.702708e+00
7.585776e+01	8.317638e+01	2.687093e+02	5.911769e+00	5.911769e+00
8.317638e+01	9.120108e+01	2.123273e+02	5.018561e+00	5.018561e+00
9.120108e+01	1.000000e+02	1.858554e+02	4.483981e+00	4.483981e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_pt
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_pt
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	8.171811e+03	9.203330e+01	9.203330e+01
1.096478e+01	1.202264e+01	6.341104e+03	7.742270e+01	7.742270e+01
1.202264e+01	1.318257e+01	5.080479e+03	6.618147e+01	6.618147e+01
1.318257e+01	1.445440e+01	3.901465e+03	5.538591e+01	5.538591e+01
1.445440e+01	1.584893e+01	3.087779e+03	4.705537e+01	4.705537e+01
1.584893e+01	1.737801e+01	2.459649e+03	4.010712e+01	4.010712e+01
1.737801e+01	1.905461e+01	1.955744e+03	3.415397e+01	3.415397e+01
1.905461e+01	2.089296e+01	1.582397e+03	2.933889e+01	2.933889e+01
2.089296e+01	2.290868e+01	1.267537e+03	2.507640e+01	2.507640e+01
2.290868e+01	2.511886e+01	1.048783e+03	2.178357e+01	2.178357e+01
2.511886e+01	2.754229e+01	8.161985e+02	1.835197e+01	1.835197e+01
2.754229e+01	3.019952e+01	6.932031e+02	1.615160e+01	1.615160e+01
3.019952e+01	3.311311e+01	5.508668e+02	1.375020e+01	1.375020e+01
3.311311e+01	3.630781e+01	4.660845e+02	1.207862e+01	1.207862e+01
3.630781e+01	3.981072e+01	3.462835e+02	9.942633e+00	9.942633e+00
3.981072e+01	4.365158e+01	2.772817e+02	8.496623e+00	8.496623e+00
4.365158e+01	4.786301e+01	2.232021e+02	7.280050e+00	7.280050e+00
4.786301e+01	5.248075e+01	1.886204e+02	6.391159e+00	6.391159e+00
5.248075e+01	5.754399e+01	1.406214e+02	5.270011e+00	5.270011e+00
5.754399e+01	6.309573e+01	1.205028e+02	4.658906e+00	4.658906e+00
6.309573e+01	6.918310e+01	8.607987e+01	3.760416e+00	3.760416e+00
6.918310e+01	7.585776e+01	7.131449e+01	3.268694e+00	3.268694e+00
7.585776e+01	8.317638e+01	4.905296e+01	2.588916e+00	2.588916e+00
8.317638e+01	9.120108e+01	3.701073e+01	2.147580e+00	2.147580e+00
9.120108e+01	1.000000e+02	2.966273e+01	1.836077e+00	1.836077e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_pt
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_pt
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	1.847954e+03	4.269943e+01	4.269943e+01
1.096478e+01	1.202264e+01	2.220744e+03	4.470190e+01	4.470190e+01
1.202264e+01	1.318257e+01	2.142677e+03	4.193274e+01	4.193274e+01
1.318257e+01	1.445440e+01	2.031245e+03	3.899038e+01	3.899038e+01
1.445440e+01	1.584893e+01	1.845014e+03	3.548761e+01	3.548761e+01
1.584893e+01	1.737801e+01	1.741803e+03	3.292875e+01	3.292875e+01
1.737801e+01	1.905461e+01	1.503952e+03	2.922087e+01	2.922087e+01
1.905461e+01	2.089296e+01	1.394925e+03	2.687523e+01	2.687523e+01
2.089296e+01	2.290868e+01	1.245264e+03	2.424970e+01	2.424970e+01
2.290868e+01	2.511886e+01	1.125796e+03	2.201946e+01	2.201946e+01
2.511886e+01	2.754229e+01	9.945231e+02	1.976437e+01	1.976437e+01
2.754229e+01	3.019952e+01	8.833759e+02	1.778890e+01	1.778890e+01
3.019952e+01	3.311311e+01	7.602377e+02	1.575982e+01	1.575982e+01
3.311311e+01	3.630781e+01	6.906611e+02	1.434525e+01	1.434525e+01
3.630781e+01	3.981072e+01	6.111419e+02	1.288687e+01	1.288687e+01
3.981072e+01	4.365158e+01	5.276290e+02	1.143512e+01	1.143512e+01
4.365158e+01	4.786301e+01	4.746476e+02	1.035766e+01	1.035766e+01
4.786301e+01	5.248075e+01	4.168052e+02	9.269208e+00	9.269208e+00
5.248075e+01	5.754399e+01	3.566321e+02	8.188167e+00	8.188167e+00
5.754399e+01	6.309573e+01	3.074204e+02	7.260101e+00	7.260101e+00
6.309573e+01	6.918310e+01	2.669227e+02	6.460536e+00	6.460536e+00
6.918310e+01	7.585776e+01	2.354505e+02	5.794633e+00	5.794633e+00
7.585776e+01	8.317638e+01	2.010767e+02	5.113958e+00	5.113958e+00
8.317638e+01	9.120108e+01	1.692688e+02	4.480895e+00	4.480895e+00
9.120108e+01	1.000000e+02	1.557811e+02	4.105192e+00	4.105192e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_pt
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_pt
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	8.327137e+02	2.866319e+01	2.866319e+01
1.096478e+01	1.202264e+01	1.042886e+03	3.063339e+01	3.063339e+01
1.202264e+01	1.318257e+01	1.007739e+03	2.875735e+01	2.875735e+01
1.318257e+01	1.445440e+01	9.954145e+02	2.729470e+01	2.729470e+01
1.445440e+01	1.584893e+01	1.037522e+03	2.661188e+01	2.661188e+01
1.584893e+01	1.737801e+01	1.128001e+03	2.649906e+01	2.649906e+01
1.737801e+01	1.905461e+01	9.469957e+02	2.318729e+01	2.318729e+01
1.905461e+01	2.089296e+01	9.630886e+02	2.233108e+01	2.233108e+01
2.089296e+01	2.290868e+01	9.265106e+02	2.091707e+01	2.091707e+01
2.290868e+01	2.511886e+01	8.372404e+02	1.898900e+01	1.898900e+01
2.511886e+01	2.754229e+01	7.985248e+02	1.771005e+01	1.771005e+01
2.754229e+01	3.019952e+01	7.157277e+02	1.601217e+01	1.601217e+01
3.019952e+01	3.311311e+01	6.403379e+02	1.446376e+01	1.446376e+01
3.311311e+01	3.630781e+01	5.923357e+02	1.328494e+01	1.328494e+01
3.630781e+01	3.981072e+01	5.312506e+02	1.201506e+01	1.201506e+01
3.981072e+01	4.365158e+01	4.666629e+02	1.075420e+01	1.075420e+01
4.365158e+01	4.786301e+01	4.204021e+02	9.747840e+00	9.747840e+00
4.786301e+01	5.248075e+01	3.726923e+02	8.764988e+00	8.764988e+00
5.248075e+01	5.754399e+01	3.195965e+02	7.751353e+00	7.751353e+00
5.754399e+01	6.309573e+01	2.779300e+02	6.903096e+00	6.903096e+00
6.309573e+01	6.918310e+01	2.387762e+02	6.110424e+00	6.110424e+00
6.918310e+01	7.585776e+01	2.140588e+02	5.525133e+00	5.525133e+00
7.585776e+01	8.317638e+01	1.833883e+02	4.883846e+00	4.883846e+00
8.317638e+01	9.120108e+01	1.545600e+02	4.281786e+00	4.281786e+00
9.120108e+01	1.000000e+02	1.382557e+02	3.867387e+00	3.867387e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_pt
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_pt
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	2.280313e+02	1.537386e+01	1.537386e+01
1.096478e+01	1.202264e+01	2.230919e+02	1.452205e+01	1.452205e+01
1.202264e+01	1.318257e+01	2.000121e+02	1.313144e+01	1.313144e+01
1.318257e+01	1.445440e+01	1.832006e+02	1.200187e+01	1.200187e+01
1.445440e+01	1.584893e+01	1.900282e+02	1.167334e+01	1.167334e+01
1.584893e+01	1.737801e+01	1.759228e+02	1.072620e+01	1.072620e+01
1.737801e+01	1.905461e+01	1.938447e+02	1.075257e+01	1.075257e+01
1.905461e+01	2.089296e+01	1.626459e+02	9.406052e+00	9.406052e+00
2.089296e+01	2.290868e+01	1.413887e+02	8.375143e+00	8.375143e+00
2.290868e+01	2.511886e+01	1.506665e+02	8.256471e+00	8.256471e+00
2.511886e+01	2.754229e+01	1.258547e+02	7.206418e+00	7.206418e+00
2.754229e+01	3.019952e+01	1.268238e+02	6.908532e+00	6.908532e+00
3.019952e+01	3.311311e+01	1.269911e+02	6.601953e+00	6.601953e+00
3.311311e+01	3.630781e+01	1.114346e+02	5.906020e+00	5.906020e+00
3.630781e+01	3.981072e+01	9.220905e+01	5.130649e+00	5.130649e+00
3.981072e+01	4.365158e+01	9.398937e+01	4.946809e+00	4.946809e+00
4.365158e+01	4.786301e+01	8.358206e+01	4.454939e+00	4.454939e+00
4.786301e+01	5.248075e+01	6.626618e+01	3.788185e+00	3.788185e+00
5.248075e+01	5.754399e+01	5.747308e+01	3.369132e+00	3.369132e+00
5.754399e+01	6.309573e+01	5.565823e+01	3.166286e+00	3.166286e+00
6.309573e+01	6.918310e+01	4.139719e+01	2.607778e+00	2.607778e+00
6.918310e+01	7.585776e+01	3.056335e+01	2.139863e+00	2.139863e+00
7.585776e+01	8.317638e+01	2.363834e+01	1.797189e+00	1.797189e+00
8.317638e+01	9.120108e+01	1.956459e+01	1.561425e+00	1.561425e+00
9.120108e+01	1.000000e+02	1.352439e+01	1.239779e+00	1.239779e+00
# END HISTO1D



==> delphescmp/photon_pt1.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_pt1
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_pt1
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotYMin=0.1
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_pt1
LegendXPos=0.7
XLabel=Transverse momentum, $p_T$ [GeV]
YLabel=$\mathrm{d}n/\mathrm{d}p_T$ [GeV$^{-1}$]
LegendYPos=0.9
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_pt1
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/photon_pt1
Title=Truth
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	1.654574e+03	4.040357e+01	4.040357e+01
1.096478e+01	1.202264e+01	2.224343e+03	4.473811e+01	4.473811e+01
1.202264e+01	1.318257e+01	2.453697e+03	4.487303e+01	4.487303e+01
1.318257e+01	1.445440e+01	2.789407e+03	4.569116e+01	4.569116e+01
1.445440e+01	1.584893e+01	2.789023e+03	4.363178e+01	4.363178e+01
1.584893e+01	1.737801e+01	2.781406e+03	4.161098e+01	4.161098e+01
1.737801e+01	1.905461e+01	2.598561e+03	3.840984e+01	3.840984e+01
1.905461e+01	2.089296e+01	2.479694e+03	3.583239e+01	3.583239e+01
2.089296e+01	2.290868e+01	2.265748e+03	3.271007e+01	3.271007e+01
2.290868e+01	2.511886e+01	2.073720e+03	2.988492e+01	2.988492e+01
2.511886e+01	2.754229e+01	1.831933e+03	2.682442e+01	2.682442e+01
2.754229e+01	3.019952e+01	1.630985e+03	2.417137e+01	2.417137e+01
3.019952e+01	3.311311e+01	1.421485e+03	2.155002e+01	2.155002e+01
3.311311e+01	3.630781e+01	1.241581e+03	1.923372e+01	1.923372e+01
3.630781e+01	3.981072e+01	1.093479e+03	1.723779e+01	1.723779e+01
3.981072e+01	4.365158e+01	9.142432e+02	1.505246e+01	1.505246e+01
4.365158e+01	4.786301e+01	7.809081e+02	1.328544e+01	1.328544e+01
4.786301e+01	5.248075e+01	6.856055e+02	1.188812e+01	1.188812e+01
5.248075e+01	5.754399e+01	5.583537e+02	1.024545e+01	1.024545e+01
5.754399e+01	6.309573e+01	4.595019e+02	8.876052e+00	8.876052e+00
6.309573e+01	6.918310e+01	3.949891e+02	7.859022e+00	7.859022e+00
6.918310e+01	7.585776e+01	3.254379e+02	6.812558e+00	6.812558e+00
7.585776e+01	8.317638e+01	2.793744e+02	6.027947e+00	6.027947e+00
8.317638e+01	9.120108e+01	2.231216e+02	5.144547e+00	5.144547e+00
9.120108e+01	1.000000e+02	1.980800e+02	4.629097e+00	4.629097e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_pt1
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/photon_pt1
Title=Rivet
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	2.093623e+03	4.544917e+01	4.544917e+01
1.096478e+01	1.202264e+01	2.258536e+03	4.508066e+01	4.508066e+01
1.202264e+01	1.318257e+01	2.082771e+03	4.134239e+01	4.134239e+01
1.318257e+01	1.445440e+01	2.047711e+03	3.914808e+01	3.914808e+01
1.445440e+01	1.584893e+01	2.143985e+03	3.825495e+01	3.825495e+01
1.584893e+01	1.737801e+01	2.260360e+03	3.751150e+01	3.751150e+01
1.737801e+01	1.905461e+01	2.012651e+03	3.380339e+01	3.380339e+01
1.905461e+01	2.089296e+01	1.979510e+03	3.201515e+01	3.201515e+01
2.089296e+01	2.290868e+01	1.924327e+03	3.014499e+01	3.014499e+01
2.290868e+01	2.511886e+01	1.709796e+03	2.713621e+01	2.713621e+01
2.511886e+01	2.754229e+01	1.564842e+03	2.479195e+01	2.479195e+01
2.754229e+01	3.019952e+01	1.378797e+03	2.222421e+01	2.222421e+01
3.019952e+01	3.311311e+01	1.227096e+03	2.002239e+01	2.002239e+01
3.311311e+01	3.630781e+01	1.092007e+03	1.803800e+01	1.803800e+01
3.630781e+01	3.981072e+01	9.641313e+02	1.618618e+01	1.618618e+01
3.981072e+01	4.365158e+01	8.222984e+02	1.427550e+01	1.427550e+01
4.365158e+01	4.786301e+01	6.979579e+02	1.256003e+01	1.256003e+01
4.786301e+01	5.248075e+01	6.188176e+02	1.129425e+01	1.129425e+01
5.248075e+01	5.754399e+01	5.045864e+02	9.739670e+00	9.739670e+00
5.754399e+01	6.309573e+01	4.186952e+02	8.472767e+00	8.472767e+00
6.309573e+01	6.918310e+01	3.566787e+02	7.468175e+00	7.468175e+00
6.918310e+01	7.585776e+01	2.950618e+02	6.486833e+00	6.486833e+00
7.585776e+01	8.317638e+01	2.550527e+02	5.759585e+00	5.759585e+00
8.317638e+01	9.120108e+01	2.033123e+02	4.910867e+00	4.910867e+00
9.120108e+01	1.000000e+02	1.786074e+02	4.395676e+00	4.395676e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_pt1
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/photon_pt1
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	3.534485e+03	6.052696e+01	6.052696e+01
1.096478e+01	1.202264e+01	3.006069e+03	5.330714e+01	5.330714e+01
1.202264e+01	1.318257e+01	2.563086e+03	4.700734e+01	4.700734e+01
1.318257e+01	1.445440e+01	2.129215e+03	4.091620e+01	4.091620e+01
1.445440e+01	1.584893e+01	1.713122e+03	3.504937e+01	3.504937e+01
1.584893e+01	1.737801e+01	1.472781e+03	3.103516e+01	3.103516e+01
1.737801e+01	1.905461e+01	1.235834e+03	2.714972e+01	2.714972e+01
1.905461e+01	2.089296e+01	1.074333e+03	2.417438e+01	2.417438e+01
2.089296e+01	2.290868e+01	8.711527e+02	2.078893e+01	2.078893e+01
2.290868e+01	2.511886e+01	7.510700e+02	1.843429e+01	1.843429e+01
2.511886e+01	2.754229e+01	5.954370e+02	1.567482e+01	1.567482e+01
2.754229e+01	3.019952e+01	5.287461e+02	1.410617e+01	1.410617e+01
3.019952e+01	3.311311e+01	4.358884e+02	1.223132e+01	1.223132e+01
3.311311e+01	3.630781e+01	3.812565e+02	1.092430e+01	1.092430e+01
3.630781e+01	3.981072e+01	2.903300e+02	9.103984e+00	9.103984e+00
3.981072e+01	4.365158e+01	2.403108e+02	7.909925e+00	7.909925e+00
4.365158e+01	4.786301e+01	1.901967e+02	6.720269e+00	6.720269e+00
4.786301e+01	5.248075e+01	1.637165e+02	5.954310e+00	5.954310e+00
5.248075e+01	5.754399e+01	1.250188e+02	4.969050e+00	4.969050e+00
5.754399e+01	6.309573e+01	1.073537e+02	4.397380e+00	4.397380e+00
6.309573e+01	6.918310e+01	7.934461e+01	3.610305e+00	3.610305e+00
6.918310e+01	7.585776e+01	6.681988e+01	3.164013e+00	3.164013e+00
7.585776e+01	8.317638e+01	4.563702e+01	2.497147e+00	2.497147e+00
8.317638e+01	9.120108e+01	3.377073e+01	2.051426e+00	2.051426e+00
9.120108e+01	1.000000e+02	2.761703e+01	1.771633e+00	1.771633e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_pt1
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/photon_pt1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	1.770996e+03	4.180089e+01	4.180089e+01
1.096478e+01	1.202264e+01	2.134362e+03	4.382387e+01	4.382387e+01
1.202264e+01	1.318257e+01	2.052407e+03	4.103993e+01	4.103993e+01
1.318257e+01	1.445440e+01	1.975861e+03	3.845514e+01	3.845514e+01
1.445440e+01	1.584893e+01	1.783582e+03	3.489180e+01	3.489180e+01
1.584893e+01	1.737801e+01	1.697604e+03	3.250828e+01	3.250828e+01
1.737801e+01	1.905461e+01	1.465913e+03	2.884896e+01	2.884896e+01
1.905461e+01	2.089296e+01	1.356091e+03	2.649849e+01	2.649849e+01
2.089296e+01	2.290868e+01	1.215514e+03	2.395828e+01	2.395828e+01
2.290868e+01	2.511886e+01	1.101247e+03	2.177806e+01	2.177806e+01
2.511886e+01	2.754229e+01	9.713489e+02	1.953274e+01	1.953274e+01
2.754229e+01	3.019952e+01	8.661809e+02	1.761491e+01	1.761491e+01
3.019952e+01	3.311311e+01	7.458630e+02	1.561011e+01	1.561011e+01
3.311311e+01	3.630781e+01	6.778489e+02	1.421157e+01	1.421157e+01
3.630781e+01	3.981072e+01	6.021745e+02	1.279197e+01	1.279197e+01
3.981072e+01	4.365158e+01	5.211856e+02	1.136509e+01	1.136509e+01
4.365158e+01	4.786301e+01	4.678670e+02	1.028341e+01	1.028341e+01
4.786301e+01	5.248075e+01	4.135070e+02	9.232462e+00	9.232462e+00
5.248075e+01	5.754399e+01	3.540000e+02	8.157896e+00	8.157896e+00
5.754399e+01	6.309573e+01	3.057058e+02	7.239826e+00	7.239826e+00
6.309573e+01	6.918310e+01	2.642644e+02	6.428286e+00	6.428286e+00
6.918310e+01	7.585776e+01	2.340244e+02	5.777057e+00	5.777057e+00
7.585776e+01	8.317638e+01	2.002964e+02	5.104024e+00	5.104024e+00
8.317638e+01	9.120108e+01	1.676080e+02	4.458860e+00	4.458860e+00
9.120108e+01	1.000000e+02	1.546992e+02	4.090912e+00	4.090912e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_pt1
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/photon_pt1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	8.169277e+02	2.839020e+01	2.839020e+01
1.096478e+01	1.202264e+01	1.016791e+03	3.024771e+01	3.024771e+01
1.202264e+01	1.318257e+01	9.806583e+02	2.836833e+01	2.836833e+01
1.318257e+01	1.445440e+01	9.804463e+02	2.708869e+01	2.708869e+01
1.445440e+01	1.584893e+01	1.019092e+03	2.637446e+01	2.637446e+01
1.584893e+01	1.737801e+01	1.106835e+03	2.624927e+01	2.624927e+01
1.737801e+01	1.905461e+01	9.265573e+02	2.293571e+01	2.293571e+01
1.905461e+01	2.089296e+01	9.465194e+02	2.213816e+01	2.213816e+01
2.089296e+01	2.290868e+01	9.095102e+02	2.072428e+01	2.072428e+01
2.290868e+01	2.511886e+01	8.221665e+02	1.881728e+01	1.881728e+01
2.511886e+01	2.754229e+01	7.835993e+02	1.754375e+01	1.754375e+01
2.754229e+01	3.019952e+01	7.053394e+02	1.589554e+01	1.589554e+01
3.019952e+01	3.311311e+01	6.292299e+02	1.433776e+01	1.433776e+01
3.311311e+01	3.630781e+01	5.830989e+02	1.318095e+01	1.318095e+01
3.630781e+01	3.981072e+01	5.250004e+02	1.194418e+01	1.194418e+01
3.981072e+01	4.365158e+01	4.617065e+02	1.069694e+01	1.069694e+01
4.365158e+01	4.786301e+01	4.154297e+02	9.690021e+00	9.690021e+00
4.786301e+01	5.248075e+01	3.698064e+02	8.730987e+00	8.730987e+00
5.248075e+01	5.754399e+01	3.171525e+02	7.721659e+00	7.721659e+00
5.754399e+01	6.309573e+01	2.767298e+02	6.888177e+00	6.888177e+00
6.309573e+01	6.918310e+01	2.367433e+02	6.084358e+00	6.084358e+00
6.918310e+01	7.585776e+01	2.132031e+02	5.514079e+00	5.514079e+00
7.585776e+01	8.317638e+01	1.826079e+02	4.873443e+00	4.873443e+00
8.317638e+01	9.120108e+01	1.530179e+02	4.260373e+00	4.260373e+00
9.120108e+01	1.000000e+02	1.374985e+02	3.856782e+00	3.856782e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_pt1
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/photon_pt1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	2.187027e+02	1.505612e+01	1.505612e+01
1.096478e+01	1.202264e+01	2.136389e+02	1.421105e+01	1.421105e+01
1.202264e+01	1.318257e+01	1.870803e+02	1.269984e+01	1.269984e+01
1.318257e+01	1.445440e+01	1.745516e+02	1.171514e+01	1.171514e+01
1.445440e+01	1.584893e+01	1.814231e+02	1.140597e+01	1.140597e+01
1.584893e+01	1.737801e+01	1.693829e+02	1.052494e+01	1.052494e+01
1.737801e+01	1.905461e+01	1.878802e+02	1.058585e+01	1.058585e+01
1.905461e+01	2.089296e+01	1.577502e+02	9.263408e+00	9.263408e+00
2.089296e+01	2.290868e+01	1.379160e+02	8.271651e+00	8.271651e+00
2.290868e+01	2.511886e+01	1.474993e+02	8.169231e+00	8.169231e+00
2.511886e+01	2.754229e+01	1.209030e+02	7.063230e+00	7.063230e+00
2.754229e+01	3.019952e+01	1.238131e+02	6.826040e+00	6.826040e+00
3.019952e+01	3.311311e+01	1.239021e+02	6.521165e+00	6.521165e+00
3.311311e+01	3.630781e+01	1.086174e+02	5.830887e+00	5.830887e+00
3.630781e+01	3.981072e+01	8.992523e+01	5.066713e+00	5.066713e+00
3.981072e+01	4.365158e+01	9.216686e+01	4.898613e+00	4.898613e+00
4.365158e+01	4.786301e+01	8.191992e+01	4.410420e+00	4.410420e+00
4.786301e+01	5.248075e+01	6.583307e+01	3.775786e+00	3.775786e+00
5.248075e+01	5.754399e+01	5.668307e+01	3.345896e+00	3.345896e+00
5.754399e+01	6.309573e+01	5.529798e+01	3.156022e+00	3.156022e+00
6.309573e+01	6.918310e+01	4.106864e+01	2.597409e+00	2.597409e+00
6.918310e+01	7.585776e+01	3.041353e+01	2.134612e+00	2.134612e+00
7.585776e+01	8.317638e+01	2.363834e+01	1.797189e+00	1.797189e+00
8.317638e+01	9.120108e+01	1.956459e+01	1.561425e+00	1.561425e+00
9.120108e+01	1.000000e+02	1.352439e+01	1.239779e+00	1.239779e+00
# END HISTO1D



==> delphescmp/tau_eta.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_eta
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_eta //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_eta
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_eta
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
LegendXPos=0.7
XLabel=Pseudorapidity, $|\eta|$
XMax=4
YLabel=$\mathrm{d}n/\mathrm{d}|\eta|$
LegendYPos=0.9
Legend=1
RatioPlotYMin=0.1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_eta
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_eta
Title=Truth
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.103652e+03	1.415069e+02	1.415069e+02
1.000000e-01	2.000000e-01	2.493922e+03	1.540750e+02	1.540750e+02
2.000000e-01	3.000000e-01	2.370178e+03	1.502039e+02	1.502039e+02
3.000000e-01	4.000000e-01	2.160764e+03	1.434150e+02	1.434150e+02
4.000000e-01	5.000000e-01	2.265471e+03	1.468487e+02	1.468487e+02
5.000000e-01	6.000000e-01	2.075095e+03	1.405432e+02	1.405432e+02
6.000000e-01	7.000000e-01	1.979907e+03	1.372819e+02	1.372819e+02
7.000000e-01	8.000000e-01	2.246433e+03	1.462304e+02	1.462304e+02
8.000000e-01	9.000000e-01	2.103652e+03	1.415069e+02	1.415069e+02
9.000000e-01	1.000000e+00	2.046539e+03	1.395728e+02	1.395728e+02
1.000000e+00	1.100000e+00	1.932313e+03	1.356218e+02	1.356218e+02
1.100000e+00	1.200000e+00	1.989426e+03	1.376115e+02	1.376115e+02
1.200000e+00	1.300000e+00	1.846644e+03	1.325813e+02	1.325813e+02
1.300000e+00	1.400000e+00	1.751457e+03	1.291191e+02	1.291191e+02
1.400000e+00	1.500000e+00	1.475412e+03	1.185079e+02	1.185079e+02
1.500000e+00	1.600000e+00	1.408780e+03	1.158010e+02	1.158010e+02
1.600000e+00	1.700000e+00	1.437337e+03	1.169688e+02	1.169688e+02
1.700000e+00	1.800000e+00	1.142254e+03	1.042731e+02	1.042731e+02
1.800000e+00	1.900000e+00	1.094660e+03	1.020776e+02	1.020776e+02
1.900000e+00	2.000000e+00	9.804349e+02	9.660512e+01	9.660512e+01
2.000000e+00	2.100000e+00	6.663150e+02	7.963988e+01	7.963988e+01
2.100000e+00	2.200000e+00	7.710216e+02	8.566907e+01	8.566907e+01
2.200000e+00	2.300000e+00	7.043901e+02	8.188369e+01	8.188369e+01
2.300000e+00	2.400000e+00	6.472774e+02	7.849392e+01	7.849392e+01
2.400000e+00	2.500000e+00	5.140144e+02	6.994850e+01	6.994850e+01
2.500000e+00	2.600000e+00	4.378641e+02	6.455955e+01	6.455955e+01
2.600000e+00	2.700000e+00	3.331575e+02	5.631390e+01	5.631390e+01
2.700000e+00	2.800000e+00	2.474884e+02	4.853647e+01	4.853647e+01
2.800000e+00	2.900000e+00	1.713381e+02	4.038479e+01	4.038479e+01
2.900000e+00	3.000000e+00	2.474884e+02	4.853647e+01	4.853647e+01
3.000000e+00	3.100000e+00	1.998945e+02	4.362056e+01	4.362056e+01
3.100000e+00	3.200000e+00	1.237442e+02	3.432047e+01	3.432047e+01
3.200000e+00	3.300000e+00	1.618194e+02	3.924696e+01	3.924696e+01
3.300000e+00	3.400000e+00	6.663150e+01	2.518434e+01	2.518434e+01
3.400000e+00	3.500000e+00	8.566907e+01	2.855636e+01	2.855636e+01
3.500000e+00	3.600000e+00	3.807514e+01	1.903757e+01	1.903757e+01
3.600000e+00	3.700000e+00	8.566907e+01	2.855636e+01	2.855636e+01
3.700000e+00	3.800000e+00	2.855636e+01	1.648702e+01	1.648702e+01
3.800000e+00	3.900000e+00	5.711271e+01	2.331617e+01	2.331617e+01
3.900000e+00	4.000000e+00	9.518786e+00	9.518786e+00	9.518786e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_eta
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_eta
Title=Rivet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	9.328410e+02	9.423117e+01	9.423117e+01
1.000000e-01	2.000000e-01	1.189848e+03	1.064233e+02	1.064233e+02
2.000000e-01	3.000000e-01	1.066104e+03	1.007374e+02	1.007374e+02
3.000000e-01	4.000000e-01	1.304074e+03	1.114145e+02	1.114145e+02
4.000000e-01	5.000000e-01	1.218405e+03	1.076928e+02	1.076928e+02
5.000000e-01	6.000000e-01	1.142254e+03	1.042731e+02	1.042731e+02
6.000000e-01	7.000000e-01	9.518786e+02	9.518786e+01	9.518786e+01
7.000000e-01	8.000000e-01	1.018510e+03	9.846308e+01	9.846308e+01
8.000000e-01	9.000000e-01	9.423598e+02	9.471072e+01	9.471072e+01
9.000000e-01	1.000000e+00	9.899537e+02	9.707295e+01	9.707295e+01
1.000000e+00	1.100000e+00	1.008991e+03	9.800190e+01	9.800190e+01
1.100000e+00	1.200000e+00	8.566907e+02	9.030313e+01	9.030313e+01
1.200000e+00	1.300000e+00	8.186156e+02	8.827359e+01	8.827359e+01
1.300000e+00	1.400000e+00	5.330520e+02	7.123207e+01	7.123207e+01
1.400000e+00	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	1.600000e+00	4.854581e+02	6.797772e+01	6.797772e+01
1.600000e+00	1.700000e+00	8.186156e+02	8.827359e+01	8.827359e+01
1.700000e+00	1.800000e+00	5.520896e+02	7.249291e+01	7.249291e+01
1.800000e+00	1.900000e+00	5.901647e+02	7.495099e+01	7.495099e+01
1.900000e+00	2.000000e+00	5.425708e+02	7.186526e+01	7.186526e+01
2.000000e+00	2.100000e+00	3.617139e+02	5.867774e+01	5.867774e+01
2.100000e+00	2.200000e+00	3.712326e+02	5.944480e+01	5.944480e+01
2.200000e+00	2.300000e+00	3.997890e+02	6.168878e+01	6.168878e+01
2.300000e+00	2.400000e+00	3.712326e+02	5.944480e+01	5.944480e+01
2.400000e+00	2.500000e+00	3.617139e+02	5.867774e+01	5.867774e+01
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_eta
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_eta
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	1.240000e+03	1.113553e+02	1.113553e+02
1.000000e-01	2.000000e-01	1.370000e+03	1.170470e+02	1.170470e+02
2.000000e-01	3.000000e-01	1.430000e+03	1.195826e+02	1.195826e+02
3.000000e-01	4.000000e-01	1.220000e+03	1.104536e+02	1.104536e+02
4.000000e-01	5.000000e-01	1.280000e+03	1.131371e+02	1.131371e+02
5.000000e-01	6.000000e-01	1.210000e+03	1.100000e+02	1.100000e+02
6.000000e-01	7.000000e-01	1.160000e+03	1.077033e+02	1.077033e+02
7.000000e-01	8.000000e-01	1.120000e+03	1.058301e+02	1.058301e+02
8.000000e-01	9.000000e-01	1.350000e+03	1.161895e+02	1.161895e+02
9.000000e-01	1.000000e+00	1.180000e+03	1.086278e+02	1.086278e+02
1.000000e+00	1.100000e+00	1.040000e+03	1.019804e+02	1.019804e+02
1.100000e+00	1.200000e+00	1.200000e+03	1.095445e+02	1.095445e+02
1.200000e+00	1.300000e+00	9.900000e+02	9.949874e+01	9.949874e+01
1.300000e+00	1.400000e+00	1.150000e+03	1.072381e+02	1.072381e+02
1.400000e+00	1.500000e+00	9.200000e+02	9.591663e+01	9.591663e+01
1.500000e+00	1.600000e+00	1.200000e+03	1.095445e+02	1.095445e+02
1.600000e+00	1.700000e+00	1.210000e+03	1.100000e+02	1.100000e+02
1.700000e+00	1.800000e+00	1.140000e+03	1.067708e+02	1.067708e+02
1.800000e+00	1.900000e+00	1.130000e+03	1.063015e+02	1.063015e+02
1.900000e+00	2.000000e+00	9.900000e+02	9.949874e+01	9.949874e+01
2.000000e+00	2.100000e+00	8.700000e+02	9.327379e+01	9.327379e+01
2.100000e+00	2.200000e+00	1.050000e+03	1.024695e+02	1.024695e+02
2.200000e+00	2.300000e+00	1.090000e+03	1.044031e+02	1.044031e+02
2.300000e+00	2.400000e+00	9.000000e+02	9.486833e+01	9.486833e+01
2.400000e+00	2.500000e+00	7.100000e+02	8.426150e+01	8.426150e+01
2.500000e+00	2.600000e+00	5.200000e+02	7.211103e+01	7.211103e+01
2.600000e+00	2.700000e+00	1.100000e+02	3.316625e+01	3.316625e+01
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.100000e+00	3.200000e+00	2.000000e+01	1.414214e+01	1.414214e+01
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_eta
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_eta
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.103652e+03	1.415069e+02	1.415069e+02
1.000000e-01	2.000000e-01	2.493922e+03	1.540750e+02	1.540750e+02
2.000000e-01	3.000000e-01	2.370178e+03	1.502039e+02	1.502039e+02
3.000000e-01	4.000000e-01	2.160764e+03	1.434150e+02	1.434150e+02
4.000000e-01	5.000000e-01	2.265471e+03	1.468487e+02	1.468487e+02
5.000000e-01	6.000000e-01	2.075095e+03	1.405432e+02	1.405432e+02
6.000000e-01	7.000000e-01	1.979907e+03	1.372819e+02	1.372819e+02
7.000000e-01	8.000000e-01	2.246433e+03	1.462304e+02	1.462304e+02
8.000000e-01	9.000000e-01	2.103652e+03	1.415069e+02	1.415069e+02
9.000000e-01	1.000000e+00	2.046539e+03	1.395728e+02	1.395728e+02
1.000000e+00	1.100000e+00	1.932313e+03	1.356218e+02	1.356218e+02
1.100000e+00	1.200000e+00	1.989426e+03	1.376115e+02	1.376115e+02
1.200000e+00	1.300000e+00	1.846644e+03	1.325813e+02	1.325813e+02
1.300000e+00	1.400000e+00	1.751457e+03	1.291191e+02	1.291191e+02
1.400000e+00	1.500000e+00	1.475412e+03	1.185079e+02	1.185079e+02
1.500000e+00	1.600000e+00	1.408780e+03	1.158010e+02	1.158010e+02
1.600000e+00	1.700000e+00	1.437337e+03	1.169688e+02	1.169688e+02
1.700000e+00	1.800000e+00	1.142254e+03	1.042731e+02	1.042731e+02
1.800000e+00	1.900000e+00	1.094660e+03	1.020776e+02	1.020776e+02
1.900000e+00	2.000000e+00	9.804349e+02	9.660512e+01	9.660512e+01
2.000000e+00	2.100000e+00	6.663150e+02	7.963988e+01	7.963988e+01
2.100000e+00	2.200000e+00	7.710216e+02	8.566907e+01	8.566907e+01
2.200000e+00	2.300000e+00	7.043901e+02	8.188369e+01	8.188369e+01
2.300000e+00	2.400000e+00	6.472774e+02	7.849392e+01	7.849392e+01
2.400000e+00	2.500000e+00	5.140144e+02	6.994850e+01	6.994850e+01
2.500000e+00	2.600000e+00	4.378641e+02	6.455955e+01	6.455955e+01
2.600000e+00	2.700000e+00	3.331575e+02	5.631390e+01	5.631390e+01
2.700000e+00	2.800000e+00	2.474884e+02	4.853647e+01	4.853647e+01
2.800000e+00	2.900000e+00	1.713381e+02	4.038479e+01	4.038479e+01
2.900000e+00	3.000000e+00	2.474884e+02	4.853647e+01	4.853647e+01
3.000000e+00	3.100000e+00	1.998945e+02	4.362056e+01	4.362056e+01
3.100000e+00	3.200000e+00	1.237442e+02	3.432047e+01	3.432047e+01
3.200000e+00	3.300000e+00	1.618194e+02	3.924696e+01	3.924696e+01
3.300000e+00	3.400000e+00	6.663150e+01	2.518434e+01	2.518434e+01
3.400000e+00	3.500000e+00	8.566907e+01	2.855636e+01	2.855636e+01
3.500000e+00	3.600000e+00	3.807514e+01	1.903757e+01	1.903757e+01
3.600000e+00	3.700000e+00	8.566907e+01	2.855636e+01	2.855636e+01
3.700000e+00	3.800000e+00	2.855636e+01	1.648702e+01	1.648702e+01
3.800000e+00	3.900000e+00	5.711271e+01	2.331617e+01	2.331617e+01
3.900000e+00	4.000000e+00	9.518786e+00	9.518786e+00	9.518786e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_eta
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_eta
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	9.328410e+02	9.423117e+01	9.423117e+01
1.000000e-01	2.000000e-01	1.189848e+03	1.064233e+02	1.064233e+02
2.000000e-01	3.000000e-01	1.066104e+03	1.007374e+02	1.007374e+02
3.000000e-01	4.000000e-01	1.304074e+03	1.114145e+02	1.114145e+02
4.000000e-01	5.000000e-01	1.218405e+03	1.076928e+02	1.076928e+02
5.000000e-01	6.000000e-01	1.142254e+03	1.042731e+02	1.042731e+02
6.000000e-01	7.000000e-01	9.518786e+02	9.518786e+01	9.518786e+01
7.000000e-01	8.000000e-01	1.018510e+03	9.846308e+01	9.846308e+01
8.000000e-01	9.000000e-01	9.423598e+02	9.471072e+01	9.471072e+01
9.000000e-01	1.000000e+00	9.899537e+02	9.707295e+01	9.707295e+01
1.000000e+00	1.100000e+00	1.008991e+03	9.800190e+01	9.800190e+01
1.100000e+00	1.200000e+00	8.566907e+02	9.030313e+01	9.030313e+01
1.200000e+00	1.300000e+00	8.186156e+02	8.827359e+01	8.827359e+01
1.300000e+00	1.400000e+00	5.330520e+02	7.123207e+01	7.123207e+01
1.400000e+00	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	1.600000e+00	4.854581e+02	6.797772e+01	6.797772e+01
1.600000e+00	1.700000e+00	8.186156e+02	8.827359e+01	8.827359e+01
1.700000e+00	1.800000e+00	5.520896e+02	7.249291e+01	7.249291e+01
1.800000e+00	1.900000e+00	5.901647e+02	7.495099e+01	7.495099e+01
1.900000e+00	2.000000e+00	5.425708e+02	7.186526e+01	7.186526e+01
2.000000e+00	2.100000e+00	3.617139e+02	5.867774e+01	5.867774e+01
2.100000e+00	2.200000e+00	3.712326e+02	5.944480e+01	5.944480e+01
2.200000e+00	2.300000e+00	3.997890e+02	6.168878e+01	6.168878e+01
2.300000e+00	2.400000e+00	3.712326e+02	5.944480e+01	5.944480e+01
2.400000e+00	2.500000e+00	3.617139e+02	5.867774e+01	5.867774e+01
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_eta
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_eta
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.130000e+03	1.459452e+02	1.459452e+02
1.000000e-01	2.000000e-01	1.960000e+03	1.400000e+02	1.400000e+02
2.000000e-01	3.000000e-01	2.100000e+03	1.449138e+02	1.449138e+02
3.000000e-01	4.000000e-01	1.880000e+03	1.371131e+02	1.371131e+02
4.000000e-01	5.000000e-01	2.020000e+03	1.421267e+02	1.421267e+02
5.000000e-01	6.000000e-01	1.880000e+03	1.371131e+02	1.371131e+02
6.000000e-01	7.000000e-01	1.840000e+03	1.356466e+02	1.356466e+02
7.000000e-01	8.000000e-01	2.060000e+03	1.435270e+02	1.435270e+02
8.000000e-01	9.000000e-01	1.860000e+03	1.363818e+02	1.363818e+02
9.000000e-01	1.000000e+00	1.810000e+03	1.345362e+02	1.345362e+02
1.000000e+00	1.100000e+00	1.590000e+03	1.260952e+02	1.260952e+02
1.100000e+00	1.200000e+00	1.800000e+03	1.341641e+02	1.341641e+02
1.200000e+00	1.300000e+00	1.370000e+03	1.170470e+02	1.170470e+02
1.300000e+00	1.400000e+00	1.480000e+03	1.216553e+02	1.216553e+02
1.400000e+00	1.500000e+00	1.730000e+03	1.315295e+02	1.315295e+02
1.500000e+00	1.600000e+00	1.250000e+03	1.118034e+02	1.118034e+02
1.600000e+00	1.700000e+00	1.320000e+03	1.148913e+02	1.148913e+02
1.700000e+00	1.800000e+00	1.370000e+03	1.170470e+02	1.170470e+02
1.800000e+00	1.900000e+00	1.290000e+03	1.135782e+02	1.135782e+02
1.900000e+00	2.000000e+00	1.400000e+03	1.183216e+02	1.183216e+02
2.000000e+00	2.100000e+00	1.260000e+03	1.122497e+02	1.122497e+02
2.100000e+00	2.200000e+00	1.100000e+03	1.048809e+02	1.048809e+02
2.200000e+00	2.300000e+00	1.220000e+03	1.104536e+02	1.104536e+02
2.300000e+00	2.400000e+00	9.700000e+02	9.848858e+01	9.848858e+01
2.400000e+00	2.500000e+00	8.800000e+02	9.380832e+01	9.380832e+01
2.500000e+00	2.600000e+00	6.600000e+02	8.124038e+01	8.124038e+01
2.600000e+00	2.700000e+00	1.300000e+02	3.605551e+01	3.605551e+01
2.700000e+00	2.800000e+00	1.000000e+01	1.000000e+01	1.000000e+01
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> delphescmp/tau_eta1.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_eta1
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_eta1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_eta1
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_eta1
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
LegendXPos=0.7
XLabel=Pseudorapidity, $|\eta|$
XMax=4
YLabel=$\mathrm{d}n/\mathrm{d}|\eta|$
LegendYPos=0.9
Legend=1
RatioPlotYMin=0.1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_eta1
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_eta1
Title=Truth
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.084614e+03	1.408651e+02	1.408651e+02
1.000000e-01	2.000000e-01	2.465365e+03	1.531904e+02	1.531904e+02
2.000000e-01	3.000000e-01	2.351140e+03	1.495995e+02	1.495995e+02
3.000000e-01	4.000000e-01	2.141727e+03	1.427818e+02	1.427818e+02
4.000000e-01	5.000000e-01	2.227396e+03	1.456094e+02	1.456094e+02
5.000000e-01	6.000000e-01	2.046539e+03	1.395728e+02	1.395728e+02
6.000000e-01	7.000000e-01	1.970389e+03	1.369515e+02	1.369515e+02
7.000000e-01	8.000000e-01	2.227396e+03	1.456094e+02	1.456094e+02
8.000000e-01	9.000000e-01	2.094133e+03	1.411864e+02	1.411864e+02
9.000000e-01	1.000000e+00	2.037020e+03	1.392478e+02	1.392478e+02
1.000000e+00	1.100000e+00	1.932313e+03	1.356218e+02	1.356218e+02
1.100000e+00	1.200000e+00	1.951351e+03	1.362883e+02	1.362883e+02
1.200000e+00	1.300000e+00	1.789532e+03	1.305150e+02	1.305150e+02
1.300000e+00	1.400000e+00	1.732419e+03	1.284155e+02	1.284155e+02
1.400000e+00	1.500000e+00	1.446855e+03	1.173555e+02	1.173555e+02
1.500000e+00	1.600000e+00	1.380224e+03	1.146214e+02	1.146214e+02
1.600000e+00	1.700000e+00	1.418299e+03	1.161916e+02	1.161916e+02
1.700000e+00	1.800000e+00	1.142254e+03	1.042731e+02	1.042731e+02
1.800000e+00	1.900000e+00	1.085142e+03	1.016328e+02	1.016328e+02
1.900000e+00	2.000000e+00	9.804349e+02	9.660512e+01	9.660512e+01
2.000000e+00	2.100000e+00	6.567962e+02	7.906897e+01	7.906897e+01
2.100000e+00	2.200000e+00	7.710216e+02	8.566907e+01	8.566907e+01
2.200000e+00	2.300000e+00	6.948714e+02	8.132854e+01	8.132854e+01
2.300000e+00	2.400000e+00	6.472774e+02	7.849392e+01	7.849392e+01
2.400000e+00	2.500000e+00	5.044956e+02	6.929781e+01	6.929781e+01
2.500000e+00	2.600000e+00	4.378641e+02	6.455955e+01	6.455955e+01
2.600000e+00	2.700000e+00	3.331575e+02	5.631390e+01	5.631390e+01
2.700000e+00	2.800000e+00	2.474884e+02	4.853647e+01	4.853647e+01
2.800000e+00	2.900000e+00	1.618194e+02	3.924696e+01	3.924696e+01
2.900000e+00	3.000000e+00	2.284509e+02	4.663234e+01	4.663234e+01
3.000000e+00	3.100000e+00	1.998945e+02	4.362056e+01	4.362056e+01
3.100000e+00	3.200000e+00	1.237442e+02	3.432047e+01	3.432047e+01
3.200000e+00	3.300000e+00	1.618194e+02	3.924696e+01	3.924696e+01
3.300000e+00	3.400000e+00	6.663150e+01	2.518434e+01	2.518434e+01
3.400000e+00	3.500000e+00	8.566907e+01	2.855636e+01	2.855636e+01
3.500000e+00	3.600000e+00	2.855636e+01	1.648702e+01	1.648702e+01
3.600000e+00	3.700000e+00	7.615029e+01	2.692319e+01	2.692319e+01
3.700000e+00	3.800000e+00	2.855636e+01	1.648702e+01	1.648702e+01
3.800000e+00	3.900000e+00	5.711271e+01	2.331617e+01	2.331617e+01
3.900000e+00	4.000000e+00	9.518786e+00	9.518786e+00	9.518786e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_eta1
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_eta1
Title=Rivet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	9.328410e+02	9.423117e+01	9.423117e+01
1.000000e-01	2.000000e-01	1.189848e+03	1.064233e+02	1.064233e+02
2.000000e-01	3.000000e-01	1.066104e+03	1.007374e+02	1.007374e+02
3.000000e-01	4.000000e-01	1.304074e+03	1.114145e+02	1.114145e+02
4.000000e-01	5.000000e-01	1.208886e+03	1.072712e+02	1.072712e+02
5.000000e-01	6.000000e-01	1.142254e+03	1.042731e+02	1.042731e+02
6.000000e-01	7.000000e-01	9.518786e+02	9.518786e+01	9.518786e+01
7.000000e-01	8.000000e-01	1.018510e+03	9.846308e+01	9.846308e+01
8.000000e-01	9.000000e-01	9.328410e+02	9.423117e+01	9.423117e+01
9.000000e-01	1.000000e+00	9.899537e+02	9.707295e+01	9.707295e+01
1.000000e+00	1.100000e+00	1.008991e+03	9.800190e+01	9.800190e+01
1.100000e+00	1.200000e+00	8.566907e+02	9.030313e+01	9.030313e+01
1.200000e+00	1.300000e+00	8.186156e+02	8.827359e+01	8.827359e+01
1.300000e+00	1.400000e+00	5.330520e+02	7.123207e+01	7.123207e+01
1.400000e+00	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	1.600000e+00	4.759393e+02	6.730798e+01	6.730798e+01
1.600000e+00	1.700000e+00	8.186156e+02	8.827359e+01	8.827359e+01
1.700000e+00	1.800000e+00	5.520896e+02	7.249291e+01	7.249291e+01
1.800000e+00	1.900000e+00	5.901647e+02	7.495099e+01	7.495099e+01
1.900000e+00	2.000000e+00	5.425708e+02	7.186526e+01	7.186526e+01
2.000000e+00	2.100000e+00	3.617139e+02	5.867774e+01	5.867774e+01
2.100000e+00	2.200000e+00	3.712326e+02	5.944480e+01	5.944480e+01
2.200000e+00	2.300000e+00	3.902702e+02	6.094997e+01	6.094997e+01
2.300000e+00	2.400000e+00	3.712326e+02	5.944480e+01	5.944480e+01
2.400000e+00	2.500000e+00	3.617139e+02	5.867774e+01	5.867774e+01
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_eta1
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_eta1
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	5.100000e+02	7.141428e+01	7.141428e+01
1.000000e-01	2.000000e-01	5.400000e+02	7.348469e+01	7.348469e+01
2.000000e-01	3.000000e-01	6.700000e+02	8.185353e+01	8.185353e+01
3.000000e-01	4.000000e-01	5.300000e+02	7.280110e+01	7.280110e+01
4.000000e-01	5.000000e-01	5.300000e+02	7.280110e+01	7.280110e+01
5.000000e-01	6.000000e-01	5.700000e+02	7.549834e+01	7.549834e+01
6.000000e-01	7.000000e-01	5.300000e+02	7.280110e+01	7.280110e+01
7.000000e-01	8.000000e-01	4.600000e+02	6.782330e+01	6.782330e+01
8.000000e-01	9.000000e-01	5.700000e+02	7.549834e+01	7.549834e+01
9.000000e-01	1.000000e+00	4.800000e+02	6.928203e+01	6.928203e+01
1.000000e+00	1.100000e+00	4.800000e+02	6.928203e+01	6.928203e+01
1.100000e+00	1.200000e+00	4.800000e+02	6.928203e+01	6.928203e+01
1.200000e+00	1.300000e+00	5.000000e+02	7.071068e+01	7.071068e+01
1.300000e+00	1.400000e+00	4.200000e+02	6.480741e+01	6.480741e+01
1.400000e+00	1.500000e+00	3.800000e+02	6.164414e+01	6.164414e+01
1.500000e+00	1.600000e+00	6.000000e+02	7.745967e+01	7.745967e+01
1.600000e+00	1.700000e+00	5.500000e+02	7.416198e+01	7.416198e+01
1.700000e+00	1.800000e+00	4.800000e+02	6.928203e+01	6.928203e+01
1.800000e+00	1.900000e+00	3.900000e+02	6.244998e+01	6.244998e+01
1.900000e+00	2.000000e+00	4.800000e+02	6.928203e+01	6.928203e+01
2.000000e+00	2.100000e+00	3.700000e+02	6.082763e+01	6.082763e+01
2.100000e+00	2.200000e+00	4.300000e+02	6.557439e+01	6.557439e+01
2.200000e+00	2.300000e+00	4.800000e+02	6.928203e+01	6.928203e+01
2.300000e+00	2.400000e+00	3.500000e+02	5.916080e+01	5.916080e+01
2.400000e+00	2.500000e+00	3.300000e+02	5.744563e+01	5.744563e+01
2.500000e+00	2.600000e+00	2.100000e+02	4.582576e+01	4.582576e+01
2.600000e+00	2.700000e+00	4.000000e+01	2.000000e+01	2.000000e+01
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_eta1
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_eta1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.084614e+03	1.408651e+02	1.408651e+02
1.000000e-01	2.000000e-01	2.465365e+03	1.531904e+02	1.531904e+02
2.000000e-01	3.000000e-01	2.351140e+03	1.495995e+02	1.495995e+02
3.000000e-01	4.000000e-01	2.141727e+03	1.427818e+02	1.427818e+02
4.000000e-01	5.000000e-01	2.227396e+03	1.456094e+02	1.456094e+02
5.000000e-01	6.000000e-01	2.046539e+03	1.395728e+02	1.395728e+02
6.000000e-01	7.000000e-01	1.970389e+03	1.369515e+02	1.369515e+02
7.000000e-01	8.000000e-01	2.227396e+03	1.456094e+02	1.456094e+02
8.000000e-01	9.000000e-01	2.094133e+03	1.411864e+02	1.411864e+02
9.000000e-01	1.000000e+00	2.037020e+03	1.392478e+02	1.392478e+02
1.000000e+00	1.100000e+00	1.932313e+03	1.356218e+02	1.356218e+02
1.100000e+00	1.200000e+00	1.951351e+03	1.362883e+02	1.362883e+02
1.200000e+00	1.300000e+00	1.789532e+03	1.305150e+02	1.305150e+02
1.300000e+00	1.400000e+00	1.732419e+03	1.284155e+02	1.284155e+02
1.400000e+00	1.500000e+00	1.446855e+03	1.173555e+02	1.173555e+02
1.500000e+00	1.600000e+00	1.380224e+03	1.146214e+02	1.146214e+02
1.600000e+00	1.700000e+00	1.418299e+03	1.161916e+02	1.161916e+02
1.700000e+00	1.800000e+00	1.142254e+03	1.042731e+02	1.042731e+02
1.800000e+00	1.900000e+00	1.085142e+03	1.016328e+02	1.016328e+02
1.900000e+00	2.000000e+00	9.804349e+02	9.660512e+01	9.660512e+01
2.000000e+00	2.100000e+00	6.567962e+02	7.906897e+01	7.906897e+01
2.100000e+00	2.200000e+00	7.710216e+02	8.566907e+01	8.566907e+01
2.200000e+00	2.300000e+00	6.948714e+02	8.132854e+01	8.132854e+01
2.300000e+00	2.400000e+00	6.472774e+02	7.849392e+01	7.849392e+01
2.400000e+00	2.500000e+00	5.044956e+02	6.929781e+01	6.929781e+01
2.500000e+00	2.600000e+00	4.378641e+02	6.455955e+01	6.455955e+01
2.600000e+00	2.700000e+00	3.331575e+02	5.631390e+01	5.631390e+01
2.700000e+00	2.800000e+00	2.474884e+02	4.853647e+01	4.853647e+01
2.800000e+00	2.900000e+00	1.618194e+02	3.924696e+01	3.924696e+01
2.900000e+00	3.000000e+00	2.284509e+02	4.663234e+01	4.663234e+01
3.000000e+00	3.100000e+00	1.998945e+02	4.362056e+01	4.362056e+01
3.100000e+00	3.200000e+00	1.237442e+02	3.432047e+01	3.432047e+01
3.200000e+00	3.300000e+00	1.618194e+02	3.924696e+01	3.924696e+01
3.300000e+00	3.400000e+00	6.663150e+01	2.518434e+01	2.518434e+01
3.400000e+00	3.500000e+00	8.566907e+01	2.855636e+01	2.855636e+01
3.500000e+00	3.600000e+00	2.855636e+01	1.648702e+01	1.648702e+01
3.600000e+00	3.700000e+00	7.615029e+01	2.692319e+01	2.692319e+01
3.700000e+00	3.800000e+00	2.855636e+01	1.648702e+01	1.648702e+01
3.800000e+00	3.900000e+00	5.711271e+01	2.331617e+01	2.331617e+01
3.900000e+00	4.000000e+00	9.518786e+00	9.518786e+00	9.518786e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_eta1
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_eta1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	9.328410e+02	9.423117e+01	9.423117e+01
1.000000e-01	2.000000e-01	1.189848e+03	1.064233e+02	1.064233e+02
2.000000e-01	3.000000e-01	1.066104e+03	1.007374e+02	1.007374e+02
3.000000e-01	4.000000e-01	1.304074e+03	1.114145e+02	1.114145e+02
4.000000e-01	5.000000e-01	1.208886e+03	1.072712e+02	1.072712e+02
5.000000e-01	6.000000e-01	1.142254e+03	1.042731e+02	1.042731e+02
6.000000e-01	7.000000e-01	9.518786e+02	9.518786e+01	9.518786e+01
7.000000e-01	8.000000e-01	1.018510e+03	9.846308e+01	9.846308e+01
8.000000e-01	9.000000e-01	9.328410e+02	9.423117e+01	9.423117e+01
9.000000e-01	1.000000e+00	9.899537e+02	9.707295e+01	9.707295e+01
1.000000e+00	1.100000e+00	1.008991e+03	9.800190e+01	9.800190e+01
1.100000e+00	1.200000e+00	8.566907e+02	9.030313e+01	9.030313e+01
1.200000e+00	1.300000e+00	8.186156e+02	8.827359e+01	8.827359e+01
1.300000e+00	1.400000e+00	5.330520e+02	7.123207e+01	7.123207e+01
1.400000e+00	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	1.600000e+00	4.759393e+02	6.730798e+01	6.730798e+01
1.600000e+00	1.700000e+00	8.186156e+02	8.827359e+01	8.827359e+01
1.700000e+00	1.800000e+00	5.520896e+02	7.249291e+01	7.249291e+01
1.800000e+00	1.900000e+00	5.901647e+02	7.495099e+01	7.495099e+01
1.900000e+00	2.000000e+00	5.425708e+02	7.186526e+01	7.186526e+01
2.000000e+00	2.100000e+00	3.617139e+02	5.867774e+01	5.867774e+01
2.100000e+00	2.200000e+00	3.712326e+02	5.944480e+01	5.944480e+01
2.200000e+00	2.300000e+00	3.902702e+02	6.094997e+01	6.094997e+01
2.300000e+00	2.400000e+00	3.712326e+02	5.944480e+01	5.944480e+01
2.400000e+00	2.500000e+00	3.617139e+02	5.867774e+01	5.867774e+01
2.500000e+00	2.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_eta1
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_eta1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	7.200000e+02	8.485281e+01	8.485281e+01
1.000000e-01	2.000000e-01	6.100000e+02	7.810250e+01	7.810250e+01
2.000000e-01	3.000000e-01	6.400000e+02	8.000000e+01	8.000000e+01
3.000000e-01	4.000000e-01	6.700000e+02	8.185353e+01	8.185353e+01
4.000000e-01	5.000000e-01	7.800000e+02	8.831761e+01	8.831761e+01
5.000000e-01	6.000000e-01	6.400000e+02	8.000000e+01	8.000000e+01
6.000000e-01	7.000000e-01	6.200000e+02	7.874008e+01	7.874008e+01
7.000000e-01	8.000000e-01	5.900000e+02	7.681146e+01	7.681146e+01
8.000000e-01	9.000000e-01	6.400000e+02	8.000000e+01	8.000000e+01
9.000000e-01	1.000000e+00	6.300000e+02	7.937254e+01	7.937254e+01
1.000000e+00	1.100000e+00	4.800000e+02	6.928203e+01	6.928203e+01
1.100000e+00	1.200000e+00	6.200000e+02	7.874008e+01	7.874008e+01
1.200000e+00	1.300000e+00	5.500000e+02	7.416198e+01	7.416198e+01
1.300000e+00	1.400000e+00	5.700000e+02	7.549834e+01	7.549834e+01
1.400000e+00	1.500000e+00	6.500000e+02	8.062258e+01	8.062258e+01
1.500000e+00	1.600000e+00	4.100000e+02	6.403124e+01	6.403124e+01
1.600000e+00	1.700000e+00	4.400000e+02	6.633250e+01	6.633250e+01
1.700000e+00	1.800000e+00	4.700000e+02	6.855655e+01	6.855655e+01
1.800000e+00	1.900000e+00	4.700000e+02	6.855655e+01	6.855655e+01
1.900000e+00	2.000000e+00	5.300000e+02	7.280110e+01	7.280110e+01
2.000000e+00	2.100000e+00	5.200000e+02	7.211103e+01	7.211103e+01
2.100000e+00	2.200000e+00	2.500000e+02	5.000000e+01	5.000000e+01
2.200000e+00	2.300000e+00	4.000000e+02	6.324555e+01	6.324555e+01
2.300000e+00	2.400000e+00	3.000000e+02	5.477226e+01	5.477226e+01
2.400000e+00	2.500000e+00	2.100000e+02	4.582576e+01	4.582576e+01
2.500000e+00	2.600000e+00	1.700000e+02	4.123106e+01	4.123106e+01
2.600000e+00	2.700000e+00	6.000000e+01	2.449490e+01	2.449490e+01
2.700000e+00	2.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+00	2.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> delphescmp/tau_n.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_n
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_n //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_n
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_n
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
LegendXPos=0.7
XLabel=Multiplicity, $N$
XMax=3.5
YLabel=$n$
LegendYPos=0.9
Legend=1
RatioPlotYMin=0.1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_n
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_n
Title=Truth
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.098531e+04	2.942906e+02	2.942906e+02
5.000000e-01	1.500000e+00	4.154950e+03	6.288885e+01	6.288885e+01
1.500000e+00	2.500000e+00	4.759393e+01	6.730798e+00	6.730798e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_n
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_n
Title=Rivet
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.330885e+04	2.980246e+02	2.980246e+02
5.000000e-01	1.500000e+00	1.875201e+03	4.224882e+01	4.224882e+01
1.500000e+00	2.500000e+00	3.807514e+00	1.903757e+00	1.903757e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_n
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_n
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.715300e+04	3.116938e+02	3.116938e+02
5.000000e-01	1.500000e+00	2.813000e+03	5.303772e+01	5.303772e+01
1.500000e+00	2.500000e+00	3.400000e+01	5.830952e+00	5.830952e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_n
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_n
Title=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.098531e+04	2.942906e+02	2.942906e+02
5.000000e-01	1.500000e+00	4.154950e+03	6.288885e+01	6.288885e+01
1.500000e+00	2.500000e+00	4.759393e+01	6.730798e+00	6.730798e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_n
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_n
Title=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.330885e+04	2.980246e+02	2.980246e+02
5.000000e-01	1.500000e+00	1.875201e+03	4.224882e+01	4.224882e+01
1.500000e+00	2.500000e+00	3.807514e+00	1.903757e+00	1.903757e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_n
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_n
Title=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.603600e+04	3.098968e+02	3.098968e+02
5.000000e-01	1.500000e+00	3.891000e+03	6.237788e+01	6.237788e+01
1.500000e+00	2.500000e+00	7.200000e+01	8.485281e+00	8.485281e+00
2.500000e+00	3.500000e+00	1.000000e+00	1.000000e+00	1.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> delphescmp/tau_pt.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_pt
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_pt //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_pt
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_pt
RatioPlot=1
LogY=1
RatioPlotYMax=2.1
RatioPlotYLabel=Ratio
LegendXPos=0.7
XLabel=Transverse momentum, $p_T$ [GeV]
YLabel=$\mathrm{d}n/\mathrm{d}p_T$ [GeV$^{-1}$]
YMin=2
LegendYPos=0.35
Legend=1
RatioPlotYMin=0.1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_pt
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_pt
Title=Truth
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	1.605148e+01	2.882931e+00	2.882931e+00
2.089296e+01	2.290868e+01	2.644474e+01	3.533828e+00	3.533828e+00
2.290868e+01	2.511886e+01	3.316230e+01	3.779195e+00	3.779195e+00
2.511886e+01	2.754229e+01	4.124206e+01	4.024813e+00	4.024813e+00
2.754229e+01	3.019952e+01	4.227022e+01	3.891288e+00	3.891288e+00
3.019952e+01	3.311311e+01	4.639184e+01	3.893115e+00	3.893115e+00
3.311311e+01	3.630781e+01	5.035449e+01	3.873422e+00	3.873422e+00
3.630781e+01	3.981072e+01	5.298917e+01	3.794634e+00	3.794634e+00
3.981072e+01	4.365158e+01	5.923127e+01	3.831352e+00	3.831352e+00
4.365158e+01	4.786301e+01	5.356736e+01	3.479575e+00	3.479575e+00
4.786301e+01	5.248075e+01	4.761721e+01	3.132983e+00	3.132983e+00
5.248075e+01	5.754399e+01	4.850347e+01	3.019694e+00	3.019694e+00
5.754399e+01	6.309573e+01	4.577873e+01	2.801612e+00	2.801612e+00
6.309573e+01	6.918310e+01	4.096879e+01	2.531060e+00	2.531060e+00
6.918310e+01	7.585776e+01	3.479704e+01	2.227652e+00	2.227652e+00
7.585776e+01	8.317638e+01	3.147514e+01	2.023299e+00	2.023299e+00
8.317638e+01	9.120108e+01	3.250149e+01	1.963487e+00	1.963487e+00
9.120108e+01	1.000000e+02	2.163626e+01	1.529915e+00	1.529915e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_pt
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_pt
Title=Rivet
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	4.142317e+00	1.464530e+00	1.464530e+00
2.089296e+01	2.290868e+01	6.611186e+00	1.766914e+00	1.766914e+00
2.290868e+01	2.511886e+01	8.613584e+00	1.926056e+00	1.926056e+00
2.511886e+01	2.754229e+01	1.728239e+01	2.605418e+00	2.605418e+00
2.754229e+01	3.019952e+01	1.791111e+01	2.533013e+00	2.533013e+00
3.019952e+01	3.311311e+01	1.796866e+01	2.422894e+00	2.422894e+00
3.311311e+01	3.630781e+01	2.562418e+01	2.763126e+00	2.763126e+00
3.630781e+01	3.981072e+01	2.336959e+01	2.520007e+00	2.520007e+00
3.981072e+01	4.365158e+01	2.329598e+01	2.402796e+00	2.402796e+00
4.365158e+01	4.786301e+01	2.305431e+01	2.282717e+00	2.282717e+00
4.786301e+01	5.248075e+01	1.896443e+01	1.977179e+00	1.977179e+00
5.248075e+01	5.754399e+01	2.387574e+01	2.118628e+00	2.118628e+00
5.754399e+01	6.309573e+01	1.851724e+01	1.781822e+00	1.781822e+00
6.309573e+01	6.918310e+01	1.735700e+01	1.647454e+00	1.647454e+00
6.918310e+01	7.585776e+01	1.654285e+01	1.535965e+00	1.535965e+00
7.585776e+01	8.317638e+01	1.625782e+01	1.454144e+00	1.454144e+00
8.317638e+01	9.120108e+01	1.518318e+01	1.342016e+00	1.342016e+00
9.120108e+01	1.000000e+02	9.844498e+00	1.031984e+00	1.031984e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_pt
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_pt
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+01	2.290868e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+01	2.511886e+01	5.112706e+01	4.809629e+00	4.809629e+00
2.511886e+01	2.754229e+01	6.272102e+01	5.087346e+00	5.087346e+00
2.754229e+01	3.019952e+01	6.999770e+01	5.132481e+00	5.132481e+00
3.019952e+01	3.311311e+01	5.972014e+01	4.527372e+00	4.527372e+00
3.311311e+01	3.630781e+01	5.603030e+01	4.187901e+00	4.187901e+00
3.630781e+01	3.981072e+01	5.110037e+01	3.819421e+00	3.819421e+00
3.981072e+01	4.365158e+01	5.467526e+01	3.772951e+00	3.772951e+00
4.365158e+01	4.786301e+01	5.176389e+01	3.505893e+00	3.505893e+00
4.786301e+01	5.248075e+01	4.699268e+01	3.190071e+00	3.190071e+00
5.248075e+01	5.754399e+01	3.871039e+01	2.765028e+00	2.765028e+00
5.754399e+01	6.309573e+01	3.206202e+01	2.403150e+00	2.403150e+00
6.309573e+01	6.918310e+01	2.940515e+01	2.197844e+00	2.197844e+00
6.918310e+01	7.585776e+01	2.217341e+01	1.822643e+00	1.822643e+00
7.585776e+01	8.317638e+01	1.612326e+01	1.484266e+00	1.484266e+00
8.317638e+01	9.120108e+01	1.233691e+01	1.239906e+00	1.239906e+00
9.120108e+01	1.000000e+02	1.000123e+01	1.066134e+00	1.066134e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_pt
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_pt
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	1.605148e+01	2.882931e+00	2.882931e+00
2.089296e+01	2.290868e+01	2.644474e+01	3.533828e+00	3.533828e+00
2.290868e+01	2.511886e+01	3.316230e+01	3.779195e+00	3.779195e+00
2.511886e+01	2.754229e+01	4.124206e+01	4.024813e+00	4.024813e+00
2.754229e+01	3.019952e+01	4.227022e+01	3.891288e+00	3.891288e+00
3.019952e+01	3.311311e+01	4.639184e+01	3.893115e+00	3.893115e+00
3.311311e+01	3.630781e+01	5.035449e+01	3.873422e+00	3.873422e+00
3.630781e+01	3.981072e+01	5.298917e+01	3.794634e+00	3.794634e+00
3.981072e+01	4.365158e+01	5.923127e+01	3.831352e+00	3.831352e+00
4.365158e+01	4.786301e+01	5.356736e+01	3.479575e+00	3.479575e+00
4.786301e+01	5.248075e+01	4.761721e+01	3.132983e+00	3.132983e+00
5.248075e+01	5.754399e+01	4.850347e+01	3.019694e+00	3.019694e+00
5.754399e+01	6.309573e+01	4.577873e+01	2.801612e+00	2.801612e+00
6.309573e+01	6.918310e+01	4.096879e+01	2.531060e+00	2.531060e+00
6.918310e+01	7.585776e+01	3.479704e+01	2.227652e+00	2.227652e+00
7.585776e+01	8.317638e+01	3.147514e+01	2.023299e+00	2.023299e+00
8.317638e+01	9.120108e+01	3.250149e+01	1.963487e+00	1.963487e+00
9.120108e+01	1.000000e+02	2.163626e+01	1.529915e+00	1.529915e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_pt
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_pt
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	4.142317e+00	1.464530e+00	1.464530e+00
2.089296e+01	2.290868e+01	6.611186e+00	1.766914e+00	1.766914e+00
2.290868e+01	2.511886e+01	8.613584e+00	1.926056e+00	1.926056e+00
2.511886e+01	2.754229e+01	1.728239e+01	2.605418e+00	2.605418e+00
2.754229e+01	3.019952e+01	1.791111e+01	2.533013e+00	2.533013e+00
3.019952e+01	3.311311e+01	1.796866e+01	2.422894e+00	2.422894e+00
3.311311e+01	3.630781e+01	2.562418e+01	2.763126e+00	2.763126e+00
3.630781e+01	3.981072e+01	2.336959e+01	2.520007e+00	2.520007e+00
3.981072e+01	4.365158e+01	2.329598e+01	2.402796e+00	2.402796e+00
4.365158e+01	4.786301e+01	2.305431e+01	2.282717e+00	2.282717e+00
4.786301e+01	5.248075e+01	1.896443e+01	1.977179e+00	1.977179e+00
5.248075e+01	5.754399e+01	2.387574e+01	2.118628e+00	2.118628e+00
5.754399e+01	6.309573e+01	1.851724e+01	1.781822e+00	1.781822e+00
6.309573e+01	6.918310e+01	1.735700e+01	1.647454e+00	1.647454e+00
6.918310e+01	7.585776e+01	1.654285e+01	1.535965e+00	1.535965e+00
7.585776e+01	8.317638e+01	1.625782e+01	1.454144e+00	1.454144e+00
8.317638e+01	9.120108e+01	1.518318e+01	1.342016e+00	1.342016e+00
9.120108e+01	1.000000e+02	9.844498e+00	1.031984e+00	1.031984e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_pt
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_pt
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+01	2.290868e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+01	2.511886e+01	5.519912e+01	4.997494e+00	4.997494e+00
2.511886e+01	2.754229e+01	8.417821e+01	5.893654e+00	5.893654e+00
2.754229e+01	3.019952e+01	7.187936e+01	5.201008e+00	5.201008e+00
3.019952e+01	3.311311e+01	6.418199e+01	4.693452e+00	4.693452e+00
3.311311e+01	3.630781e+01	7.042915e+01	4.695277e+00	4.695277e+00
3.630781e+01	3.981072e+01	6.623065e+01	4.348255e+00	4.348255e+00
3.981072e+01	4.365158e+01	6.482923e+01	4.108386e+00	4.108386e+00
4.365158e+01	4.786301e+01	6.506104e+01	3.930481e+00	3.930481e+00
4.786301e+01	5.248075e+01	5.630460e+01	3.491863e+00	3.491863e+00
5.248075e+01	5.754399e+01	4.364794e+01	2.936078e+00	2.936078e+00
5.754399e+01	6.309573e+01	4.791291e+01	2.937729e+00	2.937729e+00
6.309573e+01	6.918310e+01	3.827597e+01	2.507542e+00	2.507542e+00
6.918310e+01	7.585776e+01	3.056335e+01	2.139863e+00	2.139863e+00
7.585776e+01	8.317638e+01	2.732756e+01	1.932350e+00	1.932350e+00
8.317638e+01	9.120108e+01	2.292921e+01	1.690363e+00	1.690363e+00
9.120108e+01	1.000000e+02	1.784310e+01	1.424034e+00	1.424034e+00
# END HISTO1D



==> delphescmp/tau_pt1.dat <==
# BEGIN PLOT
LegendOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_pt1
DrawOnly=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_pt1 //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_pt1
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
RatioPlotYMin=0.1
RatioPlotReference=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_pt1
LegendXPos=0.7
XLabel=Transverse momentum, $p_T$ [GeV]
YLabel=$\mathrm{d}n/\mathrm{d}p_T$ [GeV$^{-1}$]
LegendYPos=0.35
Legend=1
# END PLOT

# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_pt1
LineColor=red
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-noiso.yoda/ATLAS_TEST/tau_pt1
Title=Truth
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	1.553369e+01	2.836050e+00	2.836050e+00
2.089296e+01	2.290868e+01	2.455584e+01	3.405282e+00	3.405282e+00
2.290868e+01	2.511886e+01	3.273162e+01	3.754574e+00	3.754574e+00
2.511886e+01	2.754229e+01	3.927816e+01	3.927815e+00	3.927815e+00
2.754229e+01	3.019952e+01	4.083734e+01	3.824766e+00	3.824766e+00
3.019952e+01	3.311311e+01	4.573842e+01	3.865602e+00	3.865602e+00
3.311311e+01	3.630781e+01	4.946061e+01	3.838889e+00	3.838889e+00
3.630781e+01	3.981072e+01	5.217396e+01	3.765331e+00	3.765331e+00
3.981072e+01	4.365158e+01	5.873560e+01	3.815288e+00	3.815288e+00
4.365158e+01	4.786301e+01	5.334134e+01	3.472226e+00	3.472226e+00
4.786301e+01	5.248075e+01	4.679267e+01	3.105739e+00	3.105739e+00
5.248075e+01	5.754399e+01	4.756348e+01	2.990290e+00	2.990290e+00
5.754399e+01	6.309573e+01	4.474999e+01	2.769955e+00	2.769955e+00
6.309573e+01	6.918310e+01	4.081242e+01	2.526225e+00	2.526225e+00
6.918310e+01	7.585776e+01	3.451181e+01	2.218503e+00	2.218503e+00
7.585776e+01	8.317638e+01	3.147514e+01	2.023299e+00	2.023299e+00
8.317638e+01	9.120108e+01	3.250149e+01	1.963487e+00	1.963487e+00
9.120108e+01	1.000000e+02	2.141990e+01	1.522246e+00	1.522246e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_pt1
LineColor=blue
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-noiso.yoda/ATLAS_TEST/tau_pt1
Title=Rivet
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	4.142317e+00	1.464530e+00	1.464530e+00
2.089296e+01	2.290868e+01	6.611186e+00	1.766914e+00	1.766914e+00
2.290868e+01	2.511886e+01	8.613584e+00	1.926056e+00	1.926056e+00
2.511886e+01	2.754229e+01	1.688961e+01	2.575641e+00	2.575641e+00
2.754229e+01	3.019952e+01	1.791111e+01	2.533013e+00	2.533013e+00
3.019952e+01	3.311311e+01	1.796866e+01	2.422894e+00	2.422894e+00
3.311311e+01	3.630781e+01	2.562418e+01	2.763126e+00	2.763126e+00
3.630781e+01	3.981072e+01	2.336959e+01	2.520007e+00	2.520007e+00
3.981072e+01	4.365158e+01	2.329598e+01	2.402796e+00	2.402796e+00
4.365158e+01	4.786301e+01	2.305431e+01	2.282717e+00	2.282717e+00
4.786301e+01	5.248075e+01	1.875830e+01	1.966404e+00	1.966404e+00
5.248075e+01	5.754399e+01	2.349974e+01	2.101881e+00	2.101881e+00
5.754399e+01	6.309573e+01	1.851724e+01	1.781822e+00	1.781822e+00
6.309573e+01	6.918310e+01	1.735700e+01	1.647454e+00	1.647454e+00
6.918310e+01	7.585776e+01	1.654285e+01	1.535965e+00	1.535965e+00
7.585776e+01	8.317638e+01	1.625782e+01	1.454144e+00	1.454144e+00
8.317638e+01	9.120108e+01	1.518318e+01	1.342016e+00	1.342016e+00
9.120108e+01	1.000000e+02	9.844498e+00	1.031984e+00	1.031984e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_pt1
LineColor=green
LineStyle=solid
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-noiso.yoda/ATLAS_TEST/tau_pt1
Title=Delphes
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+01	2.290868e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+01	2.511886e+01	3.619615e+00	1.279727e+00	1.279727e+00
2.511886e+01	2.754229e+01	9.078042e+00	1.935445e+00	1.935445e+00
2.754229e+01	3.019952e+01	8.279298e+00	1.765152e+00	1.765152e+00
3.019952e+01	3.311311e+01	9.953357e+00	1.848292e+00	1.848292e+00
3.311311e+01	3.630781e+01	1.158168e+01	1.904017e+00	1.904017e+00
3.630781e+01	3.981072e+01	1.370289e+01	1.977842e+00	1.977842e+00
3.981072e+01	4.365158e+01	1.900616e+01	2.224503e+00	2.224503e+00
4.365158e+01	4.786301e+01	1.709633e+01	2.014822e+00	2.014822e+00
4.786301e+01	5.248075e+01	2.252184e+01	2.208448e+00	2.208448e+00
5.248075e+01	5.754399e+01	1.836769e+01	1.904640e+00	1.904640e+00
5.754399e+01	6.309573e+01	1.945336e+01	1.871900e+00	1.871900e+00
6.309573e+01	6.918310e+01	1.807020e+01	1.722926e+00	1.722926e+00
6.918310e+01	7.585776e+01	1.288455e+01	1.389377e+00	1.389377e+00
7.585776e+01	8.317638e+01	1.106766e+01	1.229740e+00	1.229740e+00
8.317638e+01	9.120108e+01	8.224607e+00	1.012379e+00	1.012379e+00
9.120108e+01	1.000000e+02	7.614571e+00	9.302679e-01	9.302679e-01
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_pt1
LineColor=red
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/truth-iso.yoda/ATLAS_TEST/tau_pt1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	1.553369e+01	2.836050e+00	2.836050e+00
2.089296e+01	2.290868e+01	2.455584e+01	3.405282e+00	3.405282e+00
2.290868e+01	2.511886e+01	3.273162e+01	3.754574e+00	3.754574e+00
2.511886e+01	2.754229e+01	3.927816e+01	3.927815e+00	3.927815e+00
2.754229e+01	3.019952e+01	4.083734e+01	3.824766e+00	3.824766e+00
3.019952e+01	3.311311e+01	4.573842e+01	3.865602e+00	3.865602e+00
3.311311e+01	3.630781e+01	4.946061e+01	3.838889e+00	3.838889e+00
3.630781e+01	3.981072e+01	5.217396e+01	3.765331e+00	3.765331e+00
3.981072e+01	4.365158e+01	5.873560e+01	3.815288e+00	3.815288e+00
4.365158e+01	4.786301e+01	5.334134e+01	3.472226e+00	3.472226e+00
4.786301e+01	5.248075e+01	4.679267e+01	3.105739e+00	3.105739e+00
5.248075e+01	5.754399e+01	4.756348e+01	2.990290e+00	2.990290e+00
5.754399e+01	6.309573e+01	4.474999e+01	2.769955e+00	2.769955e+00
6.309573e+01	6.918310e+01	4.081242e+01	2.526225e+00	2.526225e+00
6.918310e+01	7.585776e+01	3.451181e+01	2.218503e+00	2.218503e+00
7.585776e+01	8.317638e+01	3.147514e+01	2.023299e+00	2.023299e+00
8.317638e+01	9.120108e+01	3.250149e+01	1.963487e+00	1.963487e+00
9.120108e+01	1.000000e+02	2.141990e+01	1.522246e+00	1.522246e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_pt1
LineColor=blue
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/rivet-iso.yoda/ATLAS_TEST/tau_pt1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	4.142317e+00	1.464530e+00	1.464530e+00
2.089296e+01	2.290868e+01	6.611186e+00	1.766914e+00	1.766914e+00
2.290868e+01	2.511886e+01	8.613584e+00	1.926056e+00	1.926056e+00
2.511886e+01	2.754229e+01	1.688961e+01	2.575641e+00	2.575641e+00
2.754229e+01	3.019952e+01	1.791111e+01	2.533013e+00	2.533013e+00
3.019952e+01	3.311311e+01	1.796866e+01	2.422894e+00	2.422894e+00
3.311311e+01	3.630781e+01	2.562418e+01	2.763126e+00	2.763126e+00
3.630781e+01	3.981072e+01	2.336959e+01	2.520007e+00	2.520007e+00
3.981072e+01	4.365158e+01	2.329598e+01	2.402796e+00	2.402796e+00
4.365158e+01	4.786301e+01	2.305431e+01	2.282717e+00	2.282717e+00
4.786301e+01	5.248075e+01	1.875830e+01	1.966404e+00	1.966404e+00
5.248075e+01	5.754399e+01	2.349974e+01	2.101881e+00	2.101881e+00
5.754399e+01	6.309573e+01	1.851724e+01	1.781822e+00	1.781822e+00
6.309573e+01	6.918310e+01	1.735700e+01	1.647454e+00	1.647454e+00
6.918310e+01	7.585776e+01	1.654285e+01	1.535965e+00	1.535965e+00
7.585776e+01	8.317638e+01	1.625782e+01	1.454144e+00	1.454144e+00
8.317638e+01	9.120108e+01	1.518318e+01	1.342016e+00	1.342016e+00
9.120108e+01	1.000000e+02	9.844498e+00	1.031984e+00	1.031984e+00
# END HISTO1D


# BEGIN HISTO1D //home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_pt1
LineColor=green
LineStyle=dashed
Path=//home/andy/proj/hep/delphes-git/RIVETCMP/yoda-ttgamma/delphes-iso.yoda/ATLAS_TEST/tau_pt1
Title=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.096478e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+00	1.202264e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+00	1.318257e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+00	1.445440e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.737801e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+00	1.905461e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.290868e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	2.754229e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e+00	3.019952e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+00	3.311311e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e+00	3.630781e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	4.365158e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.248075e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e+00	5.754399e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	6.918310e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+00	7.585776e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e+00	8.317638e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+00	9.120108e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.202264e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e+01	1.318257e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+01	1.445440e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.737801e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e+01	1.905461e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+01	2.089296e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+01	2.290868e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e+01	2.511886e+01	1.357356e+00	7.836696e-01	7.836696e-01
2.511886e+01	2.754229e+01	2.888468e+00	1.091738e+00	1.091738e+00
2.754229e+01	3.019952e+01	3.010654e+00	1.064427e+00	1.064427e+00
3.019952e+01	3.311311e+01	3.432192e+00	1.085354e+00	1.085354e+00
3.311311e+01	3.630781e+01	8.138479e+00	1.596087e+00	1.596087e+00
3.630781e+01	3.981072e+01	9.991693e+00	1.688904e+00	1.688904e+00
3.981072e+01	4.365158e+01	1.067469e+01	1.667107e+00	1.667107e+00
4.365158e+01	4.786301e+01	1.543419e+01	1.914375e+00	1.914375e+00
4.786301e+01	5.248075e+01	1.689138e+01	1.912572e+00	1.912572e+00
5.248075e+01	5.754399e+01	1.580016e+01	1.766512e+00	1.766512e+00
5.754399e+01	6.309573e+01	1.675150e+01	1.737050e+00	1.737050e+00
6.309573e+01	6.918310e+01	1.757738e+01	1.699269e+00	1.699269e+00
6.918310e+01	7.585776e+01	1.258491e+01	1.373126e+00	1.373126e+00
7.585776e+01	8.317638e+01	1.462024e+01	1.413392e+00	1.413392e+00
8.317638e+01	9.120108e+01	1.258614e+01	1.252368e+00	1.252368e+00
9.120108e+01	1.000000e+02	1.102408e+01	1.119326e+00	1.119326e+00
# END HISTO1D


